Vortex-carrying solitary gravity waves of large amplitude

In this paper, we study two-dimensional traveling waves in finite-depth water that are acted upon solely by gravity. We prove that, for any supercritical Froude number (non-dimensionalized wave speed), there exists a continuous one-parameter family $\mathcal{C}$ of solitary waves in equilibrium with a submerged point vortex. This family bifurcates from an irrotational uniform flow, and, at least for large Froude numbers, extends up to the development of a surface singularity. These are the first rigorously constructed gravity wave-borne point vortices without surface tension, and notably our formulation allows the free surface to be overhanging. We also provide a numerical bifurcation study of traveling periodic gravity waves with submerged point vortices, which strongly suggests that some of these waves indeed overturn. Finally, we prove that at generic solutions on $\mathcal{C}$ $\unicode{x2013}$ including those that are large amplitude or even overhanging $\unicode{x2013}$ the point vortex can be desingularized to obtain solitary waves with a submerged hollow vortex. Physically, these can be thought of as traveling waves carrying spinning bubbles of air.

==> figures/F_inf_b_75_N_2_11_exact_interface.txt <==
-3.484196779766782726e+01 1.000000000000258016e+00
-2.091130384510588058e+01 1.000822113781176359e+00
-2.016911736697155177e+01 1.002637810040369226e+00
-1.963201297789988331e+01 1.006132724161733050e+00
-1.920722540987460292e+01 1.011952287245388327e+00
-1.886059153863518389e+01 1.020604121132867581e+00
-1.863117230121878976e+01 1.029547081865956226e+00
-1.842622263260881965e+01 1.040777714822833655e+00
-1.824088975855211459e+01 1.054577226055658956e+00
-1.807520581613799848e+01 1.070840549779511930e+00
-1.791947304154691523e+01 1.090552336665178812e+00
-1.777861851634911261e+01 1.113119086203818719e+00
-1.764785008019232748e+01 1.139163751328598817e+00
-1.752243970595131373e+01 1.169906152598048754e+00
-1.740733986077183104e+01 1.204294795816961861e+00
-1.729790286420801237e+01 1.243788636054584673e+00
-1.719435294703807315e+01 1.288727904529001655e+00
-1.710155050274909883e+01 1.336783712359553178e+00
-1.701499360105673730e+01 1.389897472764463959e+00
-1.693492205949158347e+01 1.448021367431565398e+00
-1.689577438749561722e+01 1.480305090161380788e+00
-1.686156956515846517e+01 1.510984384686130833e+00
-1.682385125643020274e+01 1.547895053752196493e+00
-1.679109367360198490e+01 1.582988495675298868e+00
-1.673197605710250002e+01 1.655133261811606582e+00
-1.670188571988155246e+01 1.697308840775080041e+00
-1.667651250865799284e+01 1.736514596585159609e+00
-1.663212439600664183e+01 1.815522741364365089e+00
-1.660991280063678843e+01 1.861687152197732287e+00
-1.659194821179296753e+01 1.903442152005119015e+00
-1.655940100655871561e+01 1.993504682284227059e+00
-1.654503893966855088e+01 2.042076641436373130e+00
-1.653211609024523199e+01 2.093203097258648171e+00
-1.651263115223661515e+01 2.194112042617647251e+00
-1.650034376126176028e+01 2.294709727267225219e+00
-1.649410825708232409e+01 2.404751032876792927e+00
-1.649449363260958989e+01 2.512795346146452502e+00
-1.650142984378801003e+01 2.630363844279013374e+00
-1.651387072072527218e+01 2.743760553376013878e+00
-1.653301540082880194e+01 2.866463262286237601e+00
-1.655972968413098911e+01 2.999514414618399183e+00
-1.659498803933818678e+01 3.144122488809841798e+00
-1.663370573523574336e+01 3.281236301211466255e+00
-1.667338185969197184e+01 3.407484646180167331e+00
-1.671964158817379342e+01 3.542609063573635364e+00
-1.677309779366636988e+01 3.687499586498846682e+00
-1.682361981196451239e+01 3.816427845360944815e+00
-1.689203475794618470e+01 3.981952939859568108e+00
-1.695605736702899691e+01 4.129775813833984621e+00
-1.702695599419088168e+01 4.287482959236214697e+00
-1.710523101668878354e+01 4.456025082872441700e+00
-1.724713840114003816e+01 4.750951948209763742e+00
-1.741157151925588309e+01 5.081551985281169692e+00
-1.809721819167377532e+01 6.422615388008956927e+00
-1.826987990455441135e+01 6.764582789751983682e+00
-1.841728114168701325e+01 7.060882295834399081e+00
-1.857305295732166783e+01 7.379573723351890102e+00
-1.873722128234335926e+01 7.722932816745935902e+00
-1.886580793118312371e+01 7.998159811527345120e+00
-1.899897547034112577e+01 8.289869964978048955e+00
-1.913657106554476073e+01 8.599349001366805467e+00
-1.923065397495684437e+01 8.816225147877577939e+00
-1.937508848520185722e+01 9.158483317354075837e+00
-1.947342166822969034e+01 9.398643935237089408e+00
-1.957322926800657470e+01 9.648984208794834316e+00
-1.967434463548676504e+01 9.910040165880330321e+00
-1.977657154325021338e+01 1.018237689843809513e+01
-1.987968044928783229e+01 1.046658962100137735e+01
-2.003540206048496231e+01 1.091655490601121947e+01
-2.013945419373063217e+01 1.123326758191113584e+01
-2.024325800717990376e+01 1.156418910196435235e+01
-2.034637520022370083e+01 1.191005953390253858e+01
-2.044830467631265947e+01 1.227165174533109848e+01
-2.054847516357451909e+01 1.264977078894112417e+01
-2.064623708882496800e+01 1.304525271019691779e+01
-2.069398826072798769e+01 1.324977403698264311e+01
-2.078672595783929822e+01 1.367293075696058580e+01
-2.083149111302058998e+01 1.389179202741454233e+01
-2.087502801265609875e+01 1.411566136579989639e+01
-2.091720811019462190e+01 1.434465478118864290e+01
-2.095789504550512206e+01 1.457888918586522387e+01
-2.099694425236848971e+01 1.481848217583798011e+01
-2.103420255301997699e+01 1.506355178306082898e+01
-2.106950774026850581e+01 1.531421619688568292e+01
-2.110268814789895586e+01 1.557059345210973511e+01
-2.113356221026833381e+01 1.583280108082364279e+01
-2.116193801223996829e+01 1.610095572510892481e+01
-2.118761283086310598e+01 1.637517270747684961e+01
-2.121037267050214581e+01 1.665556555579019360e+01
-2.122999179345269027e+01 1.694224547926603819e+01
-2.124623224845322511e+01 1.723532079202570344e+01
-2.125884339991489469e+01 1.753489628054166971e+01
-2.126756146114998813e+01 1.784107251123557347e+01
-2.127210903538463782e+01 1.815394507441166638e+01
-2.127219466889622979e+01 1.847360376067369714e+01
-2.126751242122152519e+01 1.880013166597638374e+01
-2.125774145804043869e+01 1.913360422151546913e+01
-2.124254567305250063e+01 1.947408814477086736e+01
-2.122157334592833422e+01 1.982164030819713219e+01
-2.119445684423604348e+01 2.017630652231622079e+01
-2.116081237810906046e+01 2.053812023032133283e+01
-2.112023981733349132e+01 2.090710111176247921e+01
-2.107232258148344783e+01 2.128325359346874990e+01
-2.101662761471256857e+01 2.166656526658482207e+01
-2.095270545780854476e+01 2.205700520947742405e+01
-2.088009043111930296e+01 2.245452221731711262e+01
-2.079830094294702647e+01 2.285904294038012097e+01
-2.070683993895694641e+01 2.327046993456009005e+01
-2.060519550903471497e+01 2.368867962924623782e+01
-2.049284166881858837e+01 2.411352021962726155e+01
-2.036923933379286566e+01 2.454480949262977418e+01
-2.023383750431617401e+01 2.498233259810528040e+01
-2.008607468022375286e+01 2.542583977954237895e+01
-1.992538052363547862e+01 2.587504408149978374e+01
-1.975117778826178494e+01 2.632961905411819714e+01
-1.956288453276696160e+01 2.678919647845716412e+01
-1.935991663455741119e+01 2.725336413998451945e+01
-1.914169061864374299e+01 2.772166368127847491e+01
-1.890762681391268885e+01 2.819358856882739062e+01
-1.865715284617112601e+01 2.866858221265572126e+01
-1.838970747363086389e+01 2.914603628127683876e+01
-1.810474476603567240e+01 2.962528925806351054e+01
-1.780173862335292512e+01 3.010562528840752705e+01
-1.748018762383830094e+01 3.058627336986623391e+01
-1.713962018433362289e+01 3.106640693970099321e+01
-1.677960000790149664e+01 3.154514391562464937e+01
-1.639973178539672816e+01 3.202154724600370628e+01
-1.599966710842014450e+01 3.249462602501142783e+01
-1.557911054143617946e+01 3.296333722610963690e+01
-1.513782579084575275e+01 3.342658810356526544e+01
-1.467564189872439329e+01 3.388323930631946723e+01
-1.419245937904207011e+01 3.433210874128955226e+01
-1.368825620480282268e+01 3.477197621400683403e+01
-1.316309354604323723e+01 3.520158886333990012e+01
-1.261712115140807633e+01 3.561966739395786163e+01
-1.205058226049372827e+01 3.602491309525990459e+01
-1.146381793073678779e+01 3.641601561893818229e+01
-1.085727066173047639e+01 3.679166146944311322e+01
-1.023148720184439675e+01 3.715054314277571734e+01
-9.587120427211051066e+00 3.749136882972641160e+01
-8.924930191750217290e+00 3.781287258048408262e+01
-8.245783059045781016e+00 3.811382480909831827e+01
-7.550650842557323550e+00 3.839304299928218001e+01
-6.840607899683927684e+00 3.864940245820906028e+01
-6.116827147288576683e+00 3.888184695299370475e+01
-5.380574790968006837e+00 3.908939905611166665e+01
-4.633203786993531637e+00 3.927117002168439797e+01
-3.876146083695390931e+00 3.942636901479460221e+01
-3.110903717248878486e+00 3.955431152110285353e+01
-2.339038864401070672e+00 3.965442677413304295e+01
-1.562162980674352664e+00 3.972626405259919125e+01
-7.819251760331099588e-01 3.976949771977328396e+01
0.000000000000000000e+00 3.978393090064115256e+01
7.819251760331099588e-01 3.976949771977328396e+01
1.562162980674352664e+00 3.972626405259919125e+01
2.339038864401070672e+00 3.965442677413304295e+01
3.110903717248878486e+00 3.955431152110285353e+01
3.876146083695390931e+00 3.942636901479460221e+01
4.633203786993531637e+00 3.927117002168439797e+01
5.380574790968006837e+00 3.908939905611166665e+01
6.116827147288576683e+00 3.888184695299370475e+01
6.840607899683927684e+00 3.864940245820906028e+01
7.550650842557323550e+00 3.839304299928218001e+01
8.245783059045781016e+00 3.811382480909831827e+01
8.924930191750217290e+00 3.781287258048408262e+01
9.587120427211051066e+00 3.749136882972641160e+01
1.023148720184439675e+01 3.715054314277571734e+01
1.085727066173047639e+01 3.679166146944311322e+01
1.146381793073678779e+01 3.641601561893818229e+01
1.205058226049372827e+01 3.602491309525990459e+01
1.261712115140807633e+01 3.561966739395786163e+01
1.316309354604323723e+01 3.520158886333990012e+01
1.368825620480282268e+01 3.477197621400683403e+01
1.419245937904207011e+01 3.433210874128955226e+01
1.467564189872439329e+01 3.388323930631946723e+01
1.513782579084575275e+01 3.342658810356526544e+01
1.557911054143617946e+01 3.296333722610963690e+01
1.599966710842014450e+01 3.249462602501142783e+01
1.639973178539672816e+01 3.202154724600370628e+01
1.677960000790149664e+01 3.154514391562464937e+01
1.713962018433362289e+01 3.106640693970099321e+01
1.748018762383830094e+01 3.058627336986623391e+01
1.780173862335292512e+01 3.010562528840752705e+01
1.810474476603567240e+01 2.962528925806351054e+01
1.838970747363086389e+01 2.914603628127683876e+01
1.865715284617112601e+01 2.866858221265572126e+01
1.890762681391268885e+01 2.819358856882739062e+01
1.914169061864374299e+01 2.772166368127847491e+01
1.935991663455741119e+01 2.725336413998451945e+01
1.956288453276696160e+01 2.678919647845716412e+01
1.975117778826178494e+01 2.632961905411819714e+01
1.992538052363547862e+01 2.587504408149978374e+01
2.008607468022375286e+01 2.542583977954237895e+01
2.023383750431617401e+01 2.498233259810528040e+01
2.036923933379286566e+01 2.454480949262977418e+01
2.049284166881858837e+01 2.411352021962726155e+01
2.060519550903471497e+01 2.368867962924623782e+01
2.070683993895694641e+01 2.327046993456009005e+01
2.079830094294702647e+01 2.285904294038012097e+01
2.088009043111930296e+01 2.245452221731711262e+01
2.095270545780854476e+01 2.205700520947742405e+01
2.101662761471256857e+01 2.166656526658482207e+01
2.107232258148344783e+01 2.128325359346874990e+01
2.112023981733349132e+01 2.090710111176247921e+01
2.116081237810906046e+01 2.053812023032133283e+01
2.119445684423604348e+01 2.017630652231622079e+01
2.122157334592833422e+01 1.982164030819713219e+01
2.124254567305250063e+01 1.947408814477086736e+01
2.125774145804043869e+01 1.913360422151546913e+01
2.126751242122152519e+01 1.880013166597638374e+01
2.127219466889622979e+01 1.847360376067369714e+01
2.127210903538463782e+01 1.815394507441166638e+01
2.126756146114998813e+01 1.784107251123557347e+01
2.125884339991489469e+01 1.753489628054166971e+01
2.124623224845322511e+01 1.723532079202570344e+01
2.122999179345269027e+01 1.694224547926603819e+01
2.121037267050214581e+01 1.665556555579019360e+01
2.118761283086310598e+01 1.637517270747684961e+01
2.116193801223996829e+01 1.610095572510892481e+01
2.113356221026833381e+01 1.583280108082364279e+01
2.110268814789895586e+01 1.557059345210973511e+01
2.106950774026850581e+01 1.531421619688568292e+01
2.103420255301997699e+01 1.506355178306082898e+01
2.099694425236848971e+01 1.481848217583798011e+01
2.095789504550512206e+01 1.457888918586522387e+01
2.091720811019462190e+01 1.434465478118864290e+01
2.087502801265609875e+01 1.411566136579989639e+01
2.083149111302058998e+01 1.389179202741454233e+01
2.078672595783929822e+01 1.367293075696058580e+01
2.069398826072798769e+01 1.324977403698264311e+01
2.064623708882496800e+01 1.304525271019691779e+01
2.054847516357451909e+01 1.264977078894112417e+01
2.044830467631265947e+01 1.227165174533109848e+01
2.034637520022370083e+01 1.191005953390253858e+01
2.024325800717990376e+01 1.156418910196435235e+01
2.013945419373063217e+01 1.123326758191113584e+01
2.003540206048496231e+01 1.091655490601121947e+01
1.987968044928783229e+01 1.046658962100137735e+01
1.977657154325021338e+01 1.018237689843809513e+01
1.967434463548676504e+01 9.910040165880330321e+00
1.957322926800657470e+01 9.648984208794834316e+00
1.947342166822969034e+01 9.398643935237089408e+00
1.937508848520185722e+01 9.158483317354075837e+00
1.923065397495684437e+01 8.816225147877577939e+00
1.913657106554476073e+01 8.599349001366805467e+00
1.899897547034112577e+01 8.289869964978048955e+00
1.886580793118312371e+01 7.998159811527345120e+00
1.873722128234335926e+01 7.722932816745935902e+00
1.857305295732166783e+01 7.379573723351890102e+00
1.841728114168701325e+01 7.060882295834399081e+00
1.826987990455441135e+01 6.764582789751983682e+00
1.809721819167377532e+01 6.422615388008956927e+00
1.741157151925588309e+01 5.081551985281169692e+00
1.724713840114003816e+01 4.750951948209763742e+00
1.710523101668878354e+01 4.456025082872441700e+00
1.702695599419088168e+01 4.287482959236214697e+00
1.695605736702899691e+01 4.129775813833984621e+00
1.689203475794618470e+01 3.981952939859568108e+00
1.682361981196451239e+01 3.816427845360944815e+00
1.677309779366636988e+01 3.687499586498846682e+00
1.671964158817379342e+01 3.542609063573635364e+00
1.667338185969197184e+01 3.407484646180167331e+00
1.663370573523574336e+01 3.281236301211466255e+00
1.659498803933818678e+01 3.144122488809841798e+00
1.655972968413098911e+01 2.999514414618399183e+00
1.653301540082880194e+01 2.866463262286237601e+00
1.651387072072527218e+01 2.743760553376013878e+00
1.650142984378801003e+01 2.630363844279013374e+00
1.649449363260958989e+01 2.512795346146452502e+00
1.649410825708232409e+01 2.404751032876792927e+00
1.650034376126176028e+01 2.294709727267225219e+00
1.651263115223661515e+01 2.194112042617647251e+00
1.653211609024523199e+01 2.093203097258648171e+00
1.654503893966855088e+01 2.042076641436373130e+00
1.655940100655871561e+01 1.993504682284227059e+00
1.659194821179296753e+01 1.903442152005119015e+00
1.660991280063678843e+01 1.861687152197732287e+00
1.663212439600664183e+01 1.815522741364365089e+00
1.667651250865799284e+01 1.736514596585159609e+00
1.670188571988155246e+01 1.697308840775080041e+00
1.673197605710250002e+01 1.655133261811606582e+00
1.679109367360198490e+01 1.582988495675298868e+00
1.682385125643020274e+01 1.547895053752196493e+00
1.686156956515846517e+01 1.510984384686130833e+00
1.689577438749561722e+01 1.480305090161380788e+00
1.693492205949158347e+01 1.448021367431565398e+00
1.701499360105673730e+01 1.389897472764463959e+00
1.710155050274909883e+01 1.336783712359553178e+00
1.719435294703807315e+01 1.288727904529001655e+00
1.729790286420801237e+01 1.243788636054584673e+00
1.740733986077183104e+01 1.204294795816961861e+00
1.752243970595131373e+01 1.169906152598048754e+00
1.764785008019232748e+01 1.139163751328598817e+00
1.777861851634911261e+01 1.113119086203818719e+00
1.791947304154691523e+01 1.090552336665178812e+00
1.807520581613799848e+01 1.070840549779511930e+00
1.824088975855211459e+01 1.054577226055658956e+00
1.842622263260881965e+01 1.040777714822833655e+00
1.863117230121878976e+01 1.029547081865956226e+00
1.886059153863518389e+01 1.020604121132867581e+00
1.920722540987460292e+01 1.011952287245388327e+00
1.963201297789988331e+01 1.006132724161733050e+00
2.016911736697155177e+01 1.002637810040369226e+00
2.091130384510588058e+01 1.000822113781176359e+00
3.484196779766782726e+01 1.000000000000258016e+00



==> figures/l_10_F_8_b_884_N_2_11_interface.txt <==
-1.563174720647385385e+01 1.000000000000000000e+00
-1.265730151496701161e+01 1.000083692345594466e+00
-1.196375113840680271e+01 1.000250177889749015e+00
-1.145579695580979518e+01 1.000554655849555719e+00
-1.100645004072976363e+01 1.001119883429039792e+00
-1.064501521721574129e+01 1.001969580698980122e+00
-1.033730302389462707e+01 1.003184432502713941e+00
-1.007354531869209069e+01 1.004806636922150664e+00
-9.931895574467507259e+00 1.005995957545602337e+00
-9.800013324175298024e+00 1.007366303842522015e+00
-9.677898874404455398e+00 1.008912848558869202e+00
-9.560667973540409648e+00 1.010702153888689114e+00
-9.448320996581651698e+00 1.012753062131060533e+00
-9.345743115702939363e+00 1.014967058986121939e+00
-9.248050256946827474e+00 1.017432040282990835e+00
-9.155243087442505256e+00 1.020148841272110918e+00
-9.067322354856100830e+00 1.023112253476096800e+00
-8.979404635841708782e+00 1.026511594299293950e+00
-8.896375496494970392e+00 1.030180070390384728e+00
-8.818235935645038381e+00 1.034095384561077191e+00
-8.744986859908255639e+00 1.038226268211782211e+00
-8.671746646978670370e+00 1.042857856238184056e+00
-8.603399675063457153e+00 1.047685916859192101e+00
-8.535065980911433314e+00 1.053058203942002002e+00
-8.491145917346347716e+00 1.056827506120530114e+00
-8.452112747897473355e+00 1.060402384071791104e+00
-8.413087073003543637e+00 1.064202334519934290e+00
-8.374070004547014889e+00 1.068241558367087229e+00
-8.335062806875136232e+00 1.072535157608910605e+00
-8.300940733390726578e+00 1.076513325466740056e+00
-8.261956070071924785e+00 1.081327969547588363e+00
-8.227856354416156037e+00 1.085788985643526328e+00
-8.193769156420785293e+00 1.090495037762995167e+00
-8.159696003767930250e+00 1.095459636290671446e+00
-8.125638624803478649e+00 1.100697040898576340e+00
-8.091598926700038774e+00 1.106222309784157476e+00
-8.057579062676126114e+00 1.112051338603876394e+00
-8.023581411546441444e+00 1.118200916514816790e+00
-7.989608654285508926e+00 1.124688769597952609e+00
-7.960511201982028773e+00 1.130533192724153091e+00
-7.926592818728745549e+00 1.137699749760370693e+00
-7.897547104959805608e+00 1.144155780698162594e+00
-7.868529157858124456e+00 1.150915457304892975e+00
-7.839541770702687984e+00 1.157993185115174350e+00
-7.810588011122259644e+00 1.165404069870892290e+00
-7.781671247919398127e+00 1.173163953892514044e+00
-7.752795180544997500e+00 1.181289454667972194e+00
-7.728765801948573433e+00 1.188352546493335993e+00
-7.699975181423166504e+00 1.197194242454548085e+00
-7.676023466298163456e+00 1.204880241994840340e+00
-7.647334531349564202e+00 1.214502178602108406e+00
-7.623475242940539687e+00 1.222866876750963394e+00
-7.599663554621104211e+00 1.231559920029103417e+00
-7.575903391082523974e+00 1.240594429913137287e+00
-7.552198950955572698e+00 1.249984096861600502e+00
-7.528554820960453142e+00 1.259743173317775300e+00
-7.504975913560988587e+00 1.269886537829391537e+00
-7.481467590756674113e+00 1.280429686536850520e+00
-7.458035601723439711e+00 1.291388806306684067e+00
-7.434686217096879268e+00 1.302780764705111505e+00
-7.411426167650555286e+00 1.314623193501787801e+00
-7.392887356730128090e+00 1.324433804185485064e+00
-7.369806970922732958e+00 1.337133973707503642e+00
-7.351422410923735384e+00 1.347656061368347258e+00
-7.328548996605882770e+00 1.361278513866681417e+00
-7.310342168227464299e+00 1.372565802141833657e+00
-7.287707279718690145e+00 1.387180439958722644e+00
-7.269705271952933145e+00 1.399291185664694348e+00
-7.247345262408574129e+00 1.414973909921021455e+00
-7.229579346764805514e+00 1.427971394788122295e+00
-7.211929641593195051e+00 1.441384737716516540e+00
-7.194403746970726488e+00 1.455228064960268686e+00
-7.177009770180937664e+00 1.469516060843630623e+00
-7.159756361272330061e+00 1.484263997161880066e+00
-7.142652751338780526e+00 1.499487764769885434e+00
-7.125708793759007342e+00 1.515203907569386832e+00
-7.108935008656257715e+00 1.531429659129893484e+00
-7.092342630866426134e+00 1.548182982205118741e+00
-7.075943661732779333e+00 1.565482611437386318e+00
-7.063779047535835076e+00 1.578827569579263956e+00
-7.047749929471176067e+00 1.597130803543661326e+00
-7.035878747198900385e+00 1.611252238775547907e+00
-7.020263653450889763e+00 1.630623750097951241e+00
-7.008721059706470413e+00 1.645572070949133936e+00
-6.993569685303540062e+00 1.666081842270691782e+00
-6.982395202724512195e+00 1.681911727982034810e+00
-6.967763521035337249e+00 1.703635685659742105e+00
-6.957001740390374778e+00 1.720406477502184117e+00
-6.946431853241342047e+00 1.737600007737636343e+00
-6.936063601871772732e+00 1.755228575933363899e+00
-6.925907215433163344e+00 1.773305026521005523e+00
-6.915973514969803837e+00 1.791842650977930163e+00
-6.906273876850052673e+00 1.810855342495849563e+00
-6.896820335734458851e+00 1.830357502676961623e+00
-6.887625559631126215e+00 1.850364200551490201e+00
-6.878702951496452833e+00 1.870891085181807467e+00
-6.870066636838606300e+00 1.891954549455747259e+00
-6.861731564885365842e+00 1.913571650149632708e+00
-6.853713509757286104e+00 1.935760277186456602e+00
-6.848552468185567399e+00 1.950879386809360350e+00
-6.841100351319422401e+00 1.974062465446431158e+00
-6.836333153613403546e+00 1.989862855373345063e+00
-6.829497913932065067e+00 2.014096494379168156e+00
-6.825160171122155006e+00 2.030617054312285674e+00
-6.818997848430329078e+00 2.055961955298319488e+00
-6.815128750184509698e+00 2.073244857966779264e+00
-6.809701043847129931e+00 2.099766999059851535e+00
-6.806343780278049316e+00 2.117858106506413485e+00
-6.801718751170766630e+00 2.145629285345426851e+00
-6.798920992072520875e+00 2.164578621757043742e+00
-6.796361488844148369e+00 2.183886291538891022e+00
-6.794049015372976896e+00 2.203561374431148412e+00
-6.791063583376681478e+00 2.233783624272553947e+00
-6.789409516574258951e+00 2.254419284595577722e+00
-6.788036191168062672e+00 2.275456992419473412e+00
-6.786954176998678534e+00 2.296907542989419682e+00
-6.785901613551318157e+00 2.329882149929441315e+00
-6.785597169956018249e+00 2.352414996002035963e+00
-6.785624778950789526e+00 2.375402114549708621e+00
-6.785997255481381885e+00 2.398856498329374087e+00
-6.786727987469989287e+00 2.422791710434654355e+00
-6.787830966461357640e+00 2.447221918974369803e+00
-6.789320820217997543e+00 2.472161934365438185e+00
-6.791212847407285480e+00 2.497627249472290867e+00
-6.793523054534663430e+00 2.523634082848579041e+00
-6.796268195289895786e+00 2.550199425363363304e+00
-6.799465812486871208e+00 2.577341090523428413e+00
-6.803134282792426824e+00 2.605077768836293828e+00
-6.807292864455691372e+00 2.633429086595380220e+00
-6.811961748267083117e+00 2.662415669510074689e+00
-6.817162111995012097e+00 2.692059211649817652e+00
-6.819968501949073669e+00 2.707134437216715650e+00
-6.826008097109856898e+00 2.737806617125814412e+00
-6.832636826475798841e+00 2.769195172192067567e+00
-6.839879807711611193e+00 2.801326168337218370e+00
-6.843739839538174330e+00 2.817678618947609959e+00
-6.851954121589527880e+00 2.850975373327939266e+00
-6.860851236026928923e+00 2.885086361921796794e+00
-6.870461148323643741e+00 2.920043260029408838e+00
-6.875543199894516455e+00 2.937849340434758982e+00
-6.886281989157467365e+00 2.974138664682736355e+00
-6.891947254986951599e+00 2.992631075936929008e+00
-6.903891717167853770e+00 3.030335395932944209e+00
-6.910180147131298689e+00 3.049557346822386883e+00
-6.923413431046119726e+00 3.088767116964313608e+00
-6.930368294157743136e+00 3.108765964622884681e+00
-6.944980534984209974e+00 3.149580524630246181e+00
-6.952648776055695201e+00 3.170408379129122878e+00
-6.968737801775247931e+00 3.212937108355732096e+00
-6.977170391146797712e+00 3.234651387986927418e+00
-6.994842509604676906e+00 3.279015044207464147e+00
-7.013633665277629881e+00 3.324675388132519505e+00
-7.033598255079795969e+00 3.371696069124082484e+00
-7.054793893665023852e+00 3.420145401633733151e+00
-7.077281636751441063e+00 3.470096806539216594e+00
-7.101126221090783730e+00 3.521629302692562469e+00
-7.126396322165811981e+00 3.574828055309730690e+00
-7.153164830695219578e+00 3.629784988823571368e+00
-7.167134992856418307e+00 3.657953518472507159e+00
-7.196297737922719762e+00 3.715736576083073395e+00
-7.227161555207749721e+00 3.775541907763376059e+00
-7.259816561270254986e+00 3.837491074605411168e+00
-7.276845472703336704e+00 3.869310444377341618e+00
-7.312368845718332011e+00 3.934726760056430628e+00
-7.330889590359404018e+00 3.968361248188638335e+00
-7.369518038546537753e+00 4.037583119648600061e+00
-7.389654596632813544e+00 4.073213360110089276e+00
-7.431647982467603164e+00 4.146627136497802901e+00
-7.453536493542104679e+00 4.184459800117403816e+00
-7.499180147083360559e+00 4.262508404388494654e+00
-7.522970071238767709e+00 4.302780905676341305e+00
-7.572577210269045622e+00 4.385974325937064933e+00
-7.598432578536509219e+00 4.428960656630257731e+00
-7.652346760315029250e+00 4.517888756626205371e+00
-7.680447362505976372e+00 4.563906529777989718e+00
-7.739044839887248450e+00 4.659254770003816049e+00
-7.833279142120736616e+00 4.811242802336274771e+00
-7.935711295327547710e+00 4.975225415110188010e+00
-8.126618498348376463e+00 5.279712721624807870e+00
-8.210721715048322267e+00 5.414155274695762188e+00
-8.299614630923741743e+00 5.556887055899411010e+00
-8.393549924166851639e+00 5.708742531007423793e+00
-8.442488035951491554e+00 5.788382179826738749e+00
-8.492782056481237518e+00 5.870666654994229461e+00
-8.544463242692311056e+00 5.955734173069617832e+00
-8.597562236457495288e+00 6.043732197436682441e+00
-8.652108766824653685e+00 6.134818120792218110e+00
-8.708131340979486268e+00 6.229160068319283816e+00
-8.765656841916808162e+00 6.326937704498464043e+00
-8.824710096865826969e+00 6.428343169141085056e+00
-8.885313334672767738e+00 6.533582028908311301e+00
-8.947485590316086146e+00 6.642874367661979029e+00
-9.011241974219585060e+00 6.756455904996750306e+00
-9.076592857535652925e+00 6.874579263923976669e+00
-9.143542889480542613e+00 6.997515279742336780e+00
-9.212089889427337752e+00 7.125554468325743684e+00
-9.282223526837711347e+00 7.259008547856550919e+00
-9.353923821384722004e+00 7.398212128756211925e+00
-9.427159371459689297e+00 7.543524466666425177e+00
-9.501885330648809358e+00 7.695331388412872897e+00
-9.578041033024224049e+00 7.854047284702712517e+00
-9.655547271028032341e+00 8.020117272370994144e+00
-9.734303116325198957e+00 8.194019415707106901e+00
-9.814182267861303544e+00 8.376267098775880271e+00
-9.895028803223249625e+00 8.567411429087043118e+00
-9.976652293593891940e+00 8.768043747569400637e+00
-1.005882213973841033e+01 8.978798108281681678e+00
-1.014126106053222465e+01 9.200353776388631388e+00
-1.022363756825747139e+01 9.433437579032736053e+00
-1.030555732875581576e+01 9.678826116731990226e+00
-1.038655321366771211e+01 9.937347623270040842e+00
-1.046607390629444012e+01 1.020988341921255227e+01
-1.054347084010407265e+01 1.049736867409795593e+01
-1.061798329565226418e+01 1.080079232851603166e+01
-1.068872141121742914e+01 1.112119578059462732e+01
-1.075464690579675953e+01 1.145967004971045888e+01
-1.081455126107268683e+01 1.181735085897051007e+01
-1.086703115612749748e+01 1.219541114954304462e+01
-1.091046092503605536e+01 1.259505023380639699e+01
-1.094296186945138949e+01 1.301747881709697019e+01
-1.096236827704281680e+01 1.346389876224985471e+01
-1.096619008848745835e+01 1.393547642601813052e+01
-1.095157223540097213e+01 1.443330796444164932e+01
-1.091525081425086618e+01 1.495837485014399171e+01
-1.085350643127251935e+01 1.551148727122434678e+01
-1.076211529083261809e+01 1.609321271207927140e+01
-1.063629894135976173e+01 1.670378612902445781e+01
-1.047067408383207443e+01 1.734299726922260731e+01
-1.025920468745647796e+01 1.801004904228219061e+01
-9.995160063582694931e+00 1.870337883710941185e+01
-9.671085215336324481e+00 1.942043137541798359e+01
-9.278794699530054757e+00 2.015736743868711756e+01
-8.809410666995788119e+00 2.090868704251617771e+01
-8.253483184101874315e+00 2.166674008835812515e+01
-7.601262526047291246e+00 2.242109595976515379e+01
-6.843246260856704843e+00 2.315775852799196599e+01
-5.971202640856354549e+00 2.385827238178686827e+01
-4.979954479724393757e+00 2.449892469237975234e+01
-3.870195047049523662e+00 2.505057378386629807e+01
-2.652247908088356532e+00 2.548010912115348958e+01
-1.349652225130822503e+00 2.575476521131782448e+01
0.000000000000000000e+00 2.584948798195566866e+01
1.349652225130822503e+00 2.575476521131782448e+01
2.652247908088356532e+00 2.548010912115348958e+01
3.870195047049523662e+00 2.505057378386629807e+01
4.979954479724393757e+00 2.449892469237975234e+01
5.971202640856354549e+00 2.385827238178686827e+01
6.843246260856704843e+00 2.315775852799196599e+01
7.601262526047291246e+00 2.242109595976515379e+01
8.253483184101874315e+00 2.166674008835812515e+01
8.809410666995788119e+00 2.090868704251617771e+01
9.278794699530054757e+00 2.015736743868711756e+01
9.671085215336324481e+00 1.942043137541798359e+01
9.995160063582694931e+00 1.870337883710941185e+01
1.025920468745647796e+01 1.801004904228219061e+01
1.047067408383207443e+01 1.734299726922260731e+01
1.063629894135976173e+01 1.670378612902445781e+01
1.076211529083261809e+01 1.609321271207927140e+01
1.085350643127251935e+01 1.551148727122434678e+01
1.091525081425086618e+01 1.495837485014399171e+01
1.095157223540097213e+01 1.443330796444164932e+01
1.096619008848745835e+01 1.393547642601813052e+01
1.096236827704281680e+01 1.346389876224985471e+01
1.094296186945138949e+01 1.301747881709697019e+01
1.091046092503605536e+01 1.259505023380639699e+01
1.086703115612749748e+01 1.219541114954304462e+01
1.081455126107268683e+01 1.181735085897051007e+01
1.075464690579675953e+01 1.145967004971045888e+01
1.068872141121742914e+01 1.112119578059462732e+01
1.061798329565226418e+01 1.080079232851603166e+01
1.054347084010407265e+01 1.049736867409795593e+01
1.046607390629444012e+01 1.020988341921255227e+01
1.038655321366771211e+01 9.937347623270040842e+00
1.030555732875581576e+01 9.678826116731990226e+00
1.022363756825747139e+01 9.433437579032736053e+00
1.014126106053222465e+01 9.200353776388631388e+00
1.005882213973841033e+01 8.978798108281681678e+00
9.976652293593891940e+00 8.768043747569400637e+00
9.895028803223249625e+00 8.567411429087043118e+00
9.814182267861303544e+00 8.376267098775880271e+00
9.734303116325198957e+00 8.194019415707106901e+00
9.655547271028032341e+00 8.020117272370994144e+00
9.578041033024224049e+00 7.854047284702712517e+00
9.501885330648809358e+00 7.695331388412872897e+00
9.427159371459689297e+00 7.543524466666425177e+00
9.353923821384722004e+00 7.398212128756211925e+00
9.282223526837711347e+00 7.259008547856550919e+00
9.212089889427337752e+00 7.125554468325743684e+00
9.143542889480542613e+00 6.997515279742336780e+00
9.076592857535652925e+00 6.874579263923976669e+00
9.011241974219585060e+00 6.756455904996750306e+00
8.947485590316086146e+00 6.642874367661979029e+00
8.885313334672767738e+00 6.533582028908311301e+00
8.824710096865826969e+00 6.428343169141085056e+00
8.765656841916808162e+00 6.326937704498464043e+00
8.708131340979486268e+00 6.229160068319283816e+00
8.652108766824653685e+00 6.134818120792218110e+00
8.597562236457495288e+00 6.043732197436682441e+00
8.544463242692311056e+00 5.955734173069617832e+00
8.492782056481237518e+00 5.870666654994229461e+00
8.442488035951491554e+00 5.788382179826738749e+00
8.393549924166851639e+00 5.708742531007423793e+00
8.299614630923741743e+00 5.556887055899411010e+00
8.210721715048322267e+00 5.414155274695762188e+00
8.126618498348376463e+00 5.279712721624807870e+00
7.935711295327547710e+00 4.975225415110188010e+00
7.833279142120736616e+00 4.811242802336274771e+00
7.739044839887248450e+00 4.659254770003816049e+00
7.680447362505976372e+00 4.563906529777989718e+00
7.652346760315029250e+00 4.517888756626205371e+00
7.598432578536509219e+00 4.428960656630257731e+00
7.572577210269045622e+00 4.385974325937064933e+00
7.522970071238767709e+00 4.302780905676341305e+00
7.499180147083360559e+00 4.262508404388494654e+00
7.453536493542104679e+00 4.184459800117403816e+00
7.431647982467603164e+00 4.146627136497802901e+00
7.389654596632813544e+00 4.073213360110089276e+00
7.369518038546537753e+00 4.037583119648600061e+00
7.330889590359404018e+00 3.968361248188638335e+00
7.312368845718332011e+00 3.934726760056430628e+00
7.276845472703336704e+00 3.869310444377341618e+00
7.259816561270254986e+00 3.837491074605411168e+00
7.227161555207749721e+00 3.775541907763376059e+00
7.196297737922719762e+00 3.715736576083073395e+00
7.167134992856418307e+00 3.657953518472507159e+00
7.153164830695219578e+00 3.629784988823571368e+00
7.126396322165811981e+00 3.574828055309730690e+00
7.101126221090783730e+00 3.521629302692562469e+00
7.077281636751441063e+00 3.470096806539216594e+00
7.054793893665023852e+00 3.420145401633733151e+00
7.033598255079795969e+00 3.371696069124082484e+00
7.013633665277629881e+00 3.324675388132519505e+00
6.994842509604676906e+00 3.279015044207464147e+00
6.977170391146797712e+00 3.234651387986927418e+00
6.968737801775247931e+00 3.212937108355732096e+00
6.952648776055695201e+00 3.170408379129122878e+00
6.944980534984209974e+00 3.149580524630246181e+00
6.930368294157743136e+00 3.108765964622884681e+00
6.923413431046119726e+00 3.088767116964313608e+00
6.910180147131298689e+00 3.049557346822386883e+00
6.903891717167853770e+00 3.030335395932944209e+00
6.891947254986951599e+00 2.992631075936929008e+00
6.886281989157467365e+00 2.974138664682736355e+00
6.875543199894516455e+00 2.937849340434758982e+00
6.870461148323643741e+00 2.920043260029408838e+00
6.860851236026928923e+00 2.885086361921796794e+00
6.851954121589527880e+00 2.850975373327939266e+00
6.843739839538174330e+00 2.817678618947609959e+00
6.839879807711611193e+00 2.801326168337218370e+00
6.832636826475798841e+00 2.769195172192067567e+00
6.826008097109856898e+00 2.737806617125814412e+00
6.819968501949073669e+00 2.707134437216715650e+00
6.817162111995012097e+00 2.692059211649817652e+00
6.811961748267083117e+00 2.662415669510074689e+00
6.807292864455691372e+00 2.633429086595380220e+00
6.803134282792426824e+00 2.605077768836293828e+00
6.799465812486871208e+00 2.577341090523428413e+00
6.796268195289895786e+00 2.550199425363363304e+00
6.793523054534663430e+00 2.523634082848579041e+00
6.791212847407285480e+00 2.497627249472290867e+00
6.789320820217997543e+00 2.472161934365438185e+00
6.787830966461357640e+00 2.447221918974369803e+00
6.786727987469989287e+00 2.422791710434654355e+00
6.785997255481381885e+00 2.398856498329374087e+00
6.785624778950789526e+00 2.375402114549708621e+00
6.785597169956018249e+00 2.352414996002035963e+00
6.785901613551318157e+00 2.329882149929441315e+00
6.786954176998678534e+00 2.296907542989419682e+00
6.788036191168062672e+00 2.275456992419473412e+00
6.789409516574258951e+00 2.254419284595577722e+00
6.791063583376681478e+00 2.233783624272553947e+00
6.794049015372976896e+00 2.203561374431148412e+00
6.796361488844148369e+00 2.183886291538891022e+00
6.798920992072520875e+00 2.164578621757043742e+00
6.801718751170766630e+00 2.145629285345426851e+00
6.806343780278049316e+00 2.117858106506413485e+00
6.809701043847129931e+00 2.099766999059851535e+00
6.815128750184509698e+00 2.073244857966779264e+00
6.818997848430329078e+00 2.055961955298319488e+00
6.825160171122155006e+00 2.030617054312285674e+00
6.829497913932065067e+00 2.014096494379168156e+00
6.836333153613403546e+00 1.989862855373345063e+00
6.841100351319422401e+00 1.974062465446431158e+00
6.848552468185567399e+00 1.950879386809360350e+00
6.853713509757286104e+00 1.935760277186456602e+00
6.861731564885365842e+00 1.913571650149632708e+00
6.870066636838606300e+00 1.891954549455747259e+00
6.878702951496452833e+00 1.870891085181807467e+00
6.887625559631126215e+00 1.850364200551490201e+00
6.896820335734458851e+00 1.830357502676961623e+00
6.906273876850052673e+00 1.810855342495849563e+00
6.915973514969803837e+00 1.791842650977930163e+00
6.925907215433163344e+00 1.773305026521005523e+00
6.936063601871772732e+00 1.755228575933363899e+00
6.946431853241342047e+00 1.737600007737636343e+00
6.957001740390374778e+00 1.720406477502184117e+00
6.967763521035337249e+00 1.703635685659742105e+00
6.982395202724512195e+00 1.681911727982034810e+00
6.993569685303540062e+00 1.666081842270691782e+00
7.008721059706470413e+00 1.645572070949133936e+00
7.020263653450889763e+00 1.630623750097951241e+00
7.035878747198900385e+00 1.611252238775547907e+00
7.047749929471176067e+00 1.597130803543661326e+00
7.063779047535835076e+00 1.578827569579263956e+00
7.075943661732779333e+00 1.565482611437386318e+00
7.092342630866426134e+00 1.548182982205118741e+00
7.108935008656257715e+00 1.531429659129893484e+00
7.125708793759007342e+00 1.515203907569386832e+00
7.142652751338780526e+00 1.499487764769885434e+00
7.159756361272330061e+00 1.484263997161880066e+00
7.177009770180937664e+00 1.469516060843630623e+00
7.194403746970726488e+00 1.455228064960268686e+00
7.211929641593195051e+00 1.441384737716516540e+00
7.229579346764805514e+00 1.427971394788122295e+00
7.247345262408574129e+00 1.414973909921021455e+00
7.269705271952933145e+00 1.399291185664694348e+00
7.287707279718690145e+00 1.387180439958722644e+00
7.310342168227464299e+00 1.372565802141833657e+00
7.328548996605882770e+00 1.361278513866681417e+00
7.351422410923735384e+00 1.347656061368347258e+00
7.369806970922732958e+00 1.337133973707503642e+00
7.392887356730128090e+00 1.324433804185485064e+00
7.411426167650555286e+00 1.314623193501787801e+00
7.434686217096879268e+00 1.302780764705111505e+00
7.458035601723439711e+00 1.291388806306684067e+00
7.481467590756674113e+00 1.280429686536850520e+00
7.504975913560988587e+00 1.269886537829391537e+00
7.528554820960453142e+00 1.259743173317775300e+00
7.552198950955572698e+00 1.249984096861600502e+00
7.575903391082523974e+00 1.240594429913137287e+00
7.599663554621104211e+00 1.231559920029103417e+00
7.623475242940539687e+00 1.222866876750963394e+00
7.647334531349564202e+00 1.214502178602108406e+00
7.676023466298163456e+00 1.204880241994840340e+00
7.699975181423166504e+00 1.197194242454548085e+00
7.728765801948573433e+00 1.188352546493335993e+00
7.752795180544997500e+00 1.181289454667972194e+00
7.781671247919398127e+00 1.173163953892514044e+00
7.810588011122259644e+00 1.165404069870892290e+00
7.839541770702687984e+00 1.157993185115174350e+00
7.868529157858124456e+00 1.150915457304892975e+00
7.897547104959805608e+00 1.144155780698162594e+00
7.926592818728745549e+00 1.137699749760370693e+00
7.960511201982028773e+00 1.130533192724153091e+00
7.989608654285508926e+00 1.124688769597952609e+00
8.023581411546441444e+00 1.118200916514816790e+00
8.057579062676126114e+00 1.112051338603876394e+00
8.091598926700038774e+00 1.106222309784157476e+00
8.125638624803478649e+00 1.100697040898576340e+00
8.159696003767930250e+00 1.095459636290671446e+00
8.193769156420785293e+00 1.090495037762995167e+00
8.227856354416156037e+00 1.085788985643526328e+00
8.261956070071924785e+00 1.081327969547588363e+00
8.300940733390726578e+00 1.076513325466740056e+00
8.335062806875136232e+00 1.072535157608910605e+00
8.374070004547014889e+00 1.068241558367087229e+00
8.413087073003543637e+00 1.064202334519934290e+00
8.452112747897473355e+00 1.060402384071791104e+00
8.491145917346347716e+00 1.056827506120530114e+00
8.535065980911433314e+00 1.053058203942002002e+00
8.603399675063457153e+00 1.047685916859192101e+00
8.671746646978670370e+00 1.042857856238184056e+00
8.744986859908255639e+00 1.038226268211782211e+00
8.818235935645038381e+00 1.034095384561077191e+00
8.896375496494970392e+00 1.030180070390384728e+00
8.979404635841708782e+00 1.026511594299293950e+00
9.067322354856100830e+00 1.023112253476096800e+00
9.155243087442505256e+00 1.020148841272110918e+00
9.248050256946827474e+00 1.017432040282990835e+00
9.345743115702939363e+00 1.014967058986121939e+00
9.448320996581651698e+00 1.012753062131060533e+00
9.560667973540409648e+00 1.010702153888689114e+00
9.677898874404455398e+00 1.008912848558869202e+00
9.800013324175298024e+00 1.007366303842522015e+00
9.931895574467507259e+00 1.005995957545602337e+00
1.007354531869209069e+01 1.004806636922150664e+00
1.033730302389462707e+01 1.003184432502713941e+00
1.064501521721574129e+01 1.001969580698980122e+00
1.100645004072976363e+01 1.001119883429039792e+00
1.145579695580979518e+01 1.000554655849555719e+00
1.196375113840680271e+01 1.000250177889749015e+00
1.265730151496701161e+01 1.000083692345594466e+00
1.563174720647385385e+01 1.000000000000000000e+00



==> figures/l_20_F_inf_b_75_N_2_10_interface.txt <==
-3.475364181340386693e+01 1.000000000000625278e+00
-2.081784820116103774e+01 1.000810217430706306e+00
-2.007512811685641907e+01 1.002599645368597470e+00
-1.952786515615202134e+01 1.006137448224473818e+00
-1.911743069765426739e+01 1.011689479837021066e+00
-1.876566174099420792e+01 1.020306422605654850e+00
-1.853119339669165200e+01 1.029344668138837182e+00
-1.833586239617516966e+01 1.039882268281484556e+00
-1.816015038888827604e+01 1.052566724258971576e+00
-1.798458200973748689e+01 1.069286805061706369e+00
-1.782872555814622473e+01 1.088567649957232986e+00
-1.767318852345484714e+01 1.113218442434305455e+00
-1.753751146382889203e+01 1.140362550067168579e+00
-1.742169117465125083e+01 1.168762801868047152e+00
-1.730651480797132535e+01 1.202924979426884811e+00
-1.719226812543391958e+01 1.244029280702669160e+00
-1.709806541131998614e+01 1.284608817062525388e+00
-1.700512437356641016e+01 1.331985163771312042e+00
-1.695014720734281255e+01 1.364150271240110346e+00
-1.691389692290920266e+01 1.387324971328501633e+00
-1.686022998782945237e+01 1.424916352090925376e+00
-1.682499690186374508e+01 1.452011483782479129e+00
-1.675610368395672367e+01 1.511588175027200442e+00
-1.672258303956203207e+01 1.544317705293678511e+00
-1.668978803183388493e+01 1.579189651017550489e+00
-1.665781322034375833e+01 1.616353985469845878e+00
-1.662676548781841035e+01 1.655973105626798780e+00
-1.658220068558333793e+01 1.720394135670206603e+00
-1.655403418449806097e+01 1.766955364165590847e+00
-1.652729102002492567e+01 1.816659707654952438e+00
-1.649025723132566412e+01 1.897638631173468315e+00
-1.645757995006504615e+01 1.987141285229253818e+00
-1.643013745422558003e+01 2.086220656745547686e+00
-1.641526333726555720e+01 2.158193007750623504e+00
-1.640898467803661731e+01 2.196107011630502370e+00
-1.639899275492031805e+01 2.276073932506359476e+00
-1.639279013422355646e+01 2.361977685052003118e+00
-1.639126129878747662e+01 2.407327507953435752e+00
-1.639168542145054630e+01 2.503205509709256482e+00
-1.639725128505993368e+01 2.606558468581658516e+00
-1.640862507565060469e+01 2.718155451076666118e+00
-1.642655791048495928e+01 2.838878297998544298e+00
-1.645189601488041120e+01 2.969743283891556285e+00
-1.648559180467908902e+01 3.111927658382608541e+00
-1.652871579097509525e+01 3.266802301179499324e+00
-1.658246911395792011e+01 3.435972066061336427e+00
-1.661374600466093909e+01 3.526495192856132110e+00
-1.668601263688807279e+01 3.720754712832316180e+00
-1.672739787051359883e+01 3.825098908049251900e+00
-1.682174092619511541e+01 4.049951058608302290e+00
-1.687515916520577264e+01 4.171252699187147250e+00
-1.699572322154803672e+01 4.433886899756846134e+00
-1.713636209628944940e+01 4.726816206307188573e+00
-1.729933781334740672e+01 5.055147176866359615e+00
-1.748703222022893300e+01 5.425109978497763663e+00
-1.794620526715605280e+01 6.322282246505287695e+00
-1.822206667625806276e+01 6.870592468795321039e+00
-1.837228928881184942e+01 7.175547677424924942e+00
-1.853082753029695695e+01 7.503806672052772520e+00
-1.869765171364922551e+01 7.857754626337777992e+00
-1.887259850833582320e+01 8.240058420371290993e+00
-1.905533031192462090e+01 8.653699683593417902e+00
-1.924528406386366441e+01 9.102010276349062678e+00
-1.944160688538149273e+01 9.588709558289041368e+00
-1.964307534025689250e+01 1.011794226161561028e+01
-1.984799443361237081e+01 1.069431500031967452e+01
-2.005407172017038775e+01 1.132292829780416810e+01
-2.025826113214427338e+01 1.200939936383134921e+01
-2.045657046817578717e+01 1.275986851414593914e+01
-2.064382610885585834e+01 1.358097887438854556e+01
-2.081338878901560108e+01 1.447981457994470667e+01
-2.095681573619103233e+01 1.546377680912489438e+01
-2.106346808374228985e+01 1.654036948228521808e+01
-2.112006954564019878e+01 1.771685738744157490e+01
-2.111023481866094187e+01 1.899974948033935007e+01
-2.101400654185218642e+01 2.039405087596229293e+01
-2.080747065683392805e+01 2.190222222524596418e+01
-2.046256380943067299e+01 2.352279134016552575e+01
-1.994724248044960291e+01 2.524858963243558918e+01
-1.922624493185040606e+01 2.706464972078689257e+01
-1.826272512003066240e+01 2.894591630670293370e+01
-1.702103646788057389e+01 3.085509905964928024e+01
-1.547083892065393762e+01 3.274121963015194581e+01
-1.359243702670408283e+01 3.453961568519045500e+01
-1.138280574332814510e+01 3.617424357514523336e+01
-8.861193569103269496e+00 3.756290772780326392e+01
-6.072719250686663628e+00 3.862541974072343010e+01
-3.088316898180420100e+00 3.929370746328652331e+01
0.000000000000000000e+00 3.952187785884105153e+01
3.088316898180420100e+00 3.929370746328652331e+01
6.072719250686663628e+00 3.862541974072343010e+01
8.861193569103269496e+00 3.756290772780326392e+01
1.138280574332814510e+01 3.617424357514523336e+01
1.359243702670408283e+01 3.453961568519045500e+01
1.547083892065393762e+01 3.274121963015194581e+01
1.702103646788057389e+01 3.085509905964928024e+01
1.826272512003066240e+01 2.894591630670293370e+01
1.922624493185040606e+01 2.706464972078689257e+01
1.994724248044960291e+01 2.524858963243558918e+01
2.046256380943067299e+01 2.352279134016552575e+01
2.080747065683392805e+01 2.190222222524596418e+01
2.101400654185218642e+01 2.039405087596229293e+01
2.111023481866094187e+01 1.899974948033935007e+01
2.112006954564019878e+01 1.771685738744157490e+01
2.106346808374228985e+01 1.654036948228521808e+01
2.095681573619103233e+01 1.546377680912489438e+01
2.081338878901560108e+01 1.447981457994470667e+01
2.064382610885585834e+01 1.358097887438854556e+01
2.045657046817578717e+01 1.275986851414593914e+01
2.025826113214427338e+01 1.200939936383134921e+01
2.005407172017038775e+01 1.132292829780416810e+01
1.984799443361237081e+01 1.069431500031967452e+01
1.964307534025689250e+01 1.011794226161561028e+01
1.944160688538149273e+01 9.588709558289041368e+00
1.924528406386366441e+01 9.102010276349062678e+00
1.905533031192462090e+01 8.653699683593417902e+00
1.887259850833582320e+01 8.240058420371290993e+00
1.869765171364922551e+01 7.857754626337777992e+00
1.853082753029695695e+01 7.503806672052772520e+00
1.837228928881184942e+01 7.175547677424924942e+00
1.822206667625806276e+01 6.870592468795321039e+00
1.794620526715605280e+01 6.322282246505287695e+00
1.748703222022893300e+01 5.425109978497763663e+00
1.729933781334740672e+01 5.055147176866359615e+00
1.713636209628944940e+01 4.726816206307188573e+00
1.699572322154803672e+01 4.433886899756846134e+00
1.687515916520577264e+01 4.171252699187147250e+00
1.682174092619511541e+01 4.049951058608302290e+00
1.672739787051359883e+01 3.825098908049251900e+00
1.668601263688807279e+01 3.720754712832316180e+00
1.661374600466093909e+01 3.526495192856132110e+00
1.658246911395792011e+01 3.435972066061336427e+00
1.652871579097509525e+01 3.266802301179499324e+00
1.648559180467908902e+01 3.111927658382608541e+00
1.645189601488041120e+01 2.969743283891556285e+00
1.642655791048495928e+01 2.838878297998544298e+00
1.640862507565060469e+01 2.718155451076666118e+00
1.639725128505993368e+01 2.606558468581658516e+00
1.639168542145054630e+01 2.503205509709256482e+00
1.639126129878747662e+01 2.407327507953435752e+00
1.639279013422355646e+01 2.361977685052003118e+00
1.639899275492031805e+01 2.276073932506359476e+00
1.640898467803661731e+01 2.196107011630502370e+00
1.641526333726555720e+01 2.158193007750623504e+00
1.643013745422558003e+01 2.086220656745547686e+00
1.645757995006504615e+01 1.987141285229253818e+00
1.649025723132566412e+01 1.897638631173468315e+00
1.652729102002492567e+01 1.816659707654952438e+00
1.655403418449806097e+01 1.766955364165590847e+00
1.658220068558333793e+01 1.720394135670206603e+00
1.662676548781841035e+01 1.655973105626798780e+00
1.665781322034375833e+01 1.616353985469845878e+00
1.668978803183388493e+01 1.579189651017550489e+00
1.672258303956203207e+01 1.544317705293678511e+00
1.675610368395672367e+01 1.511588175027200442e+00
1.682499690186374508e+01 1.452011483782479129e+00
1.686022998782945237e+01 1.424916352090925376e+00
1.691389692290920266e+01 1.387324971328501633e+00
1.695014720734281255e+01 1.364150271240110346e+00
1.700512437356641016e+01 1.331985163771312042e+00
1.709806541131998614e+01 1.284608817062525388e+00
1.719226812543391958e+01 1.244029280702669160e+00
1.730651480797132535e+01 1.202924979426884811e+00
1.742169117465125083e+01 1.168762801868047152e+00
1.753751146382889203e+01 1.140362550067168579e+00
1.767318852345484714e+01 1.113218442434305455e+00
1.782872555814622473e+01 1.088567649957232986e+00
1.798458200973748689e+01 1.069286805061706369e+00
1.816015038888827604e+01 1.052566724258971576e+00
1.833586239617516966e+01 1.039882268281484556e+00
1.853119339669165200e+01 1.029344668138837182e+00
1.876566174099420792e+01 1.020306422605654850e+00
1.911743069765426739e+01 1.011689479837021066e+00
1.952786515615202134e+01 1.006137448224473818e+00
2.007512811685641907e+01 1.002599645368597470e+00
2.081784820116103774e+01 1.000810217430706306e+00
3.475364181340386693e+01 1.000000000000625278e+00



==> figures/l_20_F_inf_b_75_N_2_11_contours.txt <==
0.000000000000000000e+00 1.746481751145219619e+01 -6.014556405697889119e+01
-2.071867126490627153e-01 1.750296709084111058e+01 -6.014556405697889119e+01
-4.213322169705684406e-01 1.754594731118443818e+01 -6.014556405697889119e+01
-4.932885925019495632e-01 1.758310927052114536e+01 -6.014556405697889119e+01
-6.310737197124700604e-01 1.766399826260906991e+01 -6.014556405697889119e+01
-7.441866594228606635e-01 1.774646560536471540e+01 -6.014556405697889119e+01
-8.346258902301004756e-01 1.783044509446510162e+01 -6.014556405697889119e+01
-9.091262435493672189e-01 1.791432190469422636e+01 -6.014556405697889119e+01
-9.732284811676856773e-01 1.799872010179328896e+01 -6.014556405697889119e+01
-1.026614279363538218e+00 1.808445146760260513e+01 -6.014556405697889119e+01
-1.070125477053439633e+00 1.817147115137394664e+01 -6.014556405697889119e+01
-1.104511351125295526e+00 1.825974032016467419e+01 -6.014556405697889119e+01
-1.130381090819996714e+00 1.834923005605811142e+01 -6.014556405697889119e+01
-1.148153884351825527e+00 1.843992557150700051e+01 -6.014556405697889119e+01
-1.158011989212382353e+00 1.853183032906675720e+01 -6.014556405697889119e+01
-1.159863217462677509e+00 1.862496954851881981e+01 -6.014556405697889119e+01
-1.153318646468340258e+00 1.871939261051790027e+01 -6.014556405697889119e+01
-1.137688798440814608e+00 1.881517405027298651e+01 -6.014556405697889119e+01
-1.111997814476539226e+00 1.891241312207816350e+01 -6.014556405697889119e+01
-1.075011776130129215e+00 1.901123218982512242e+01 -6.014556405697889119e+01
-1.025275524354668288e+00 1.911177435876273023e+01 -6.014556405697889119e+01
-9.611523326631291608e-01 1.921420078305894208e+01 -6.014556405697889119e+01
-8.862264966914845665e-01 1.931600539772202296e+01 -6.014556405697889119e+01
-7.856137251312712566e-01 1.941934679430650590e+01 -6.014556405697889119e+01
-6.533259815512727497e-01 1.952500997139749472e+01 -6.014556405697889119e+01
-4.872371716947312414e-01 1.963212501134422183e+01 -6.014556405697889119e+01
0.000000000000000000e+00 1.974175203355319397e+01 -6.014556405697889119e+01
4.872371716947312414e-01 1.963212501134422183e+01 -6.014556405697889119e+01
6.533259815512727497e-01 1.952500997139749472e+01 -6.014556405697889119e+01
7.856137251312712566e-01 1.941934679430650590e+01 -6.014556405697889119e+01
8.862264966914845665e-01 1.931600539772202296e+01 -6.014556405697889119e+01
9.611523326631291608e-01 1.921420078305894208e+01 -6.014556405697889119e+01
1.025275524354668288e+00 1.911177435876273023e+01 -6.014556405697889119e+01
1.075011776130129215e+00 1.901123218982512242e+01 -6.014556405697889119e+01
1.111997814476539226e+00 1.891241312207816350e+01 -6.014556405697889119e+01
1.137688798440814608e+00 1.881517405027298651e+01 -6.014556405697889119e+01
1.153318646468340258e+00 1.871939261051790027e+01 -6.014556405697889119e+01
1.159863217462677509e+00 1.862496954851881981e+01 -6.014556405697889119e+01
1.158011989212382353e+00 1.853183032906675720e+01 -6.014556405697889119e+01
1.148153884351825527e+00 1.843992557150700051e+01 -6.014556405697889119e+01
1.130381090819996714e+00 1.834923005605811142e+01 -6.014556405697889119e+01
1.104511351125295526e+00 1.825974032016467419e+01 -6.014556405697889119e+01
1.070125477053439633e+00 1.817147115137394664e+01 -6.014556405697889119e+01
1.026614279363538218e+00 1.808445146760260513e+01 -6.014556405697889119e+01
9.732284811676856773e-01 1.799872010179328896e+01 -6.014556405697889119e+01
9.091262435493672189e-01 1.791432190469422636e+01 -6.014556405697889119e+01
8.346258902301004756e-01 1.783044509446510162e+01 -6.014556405697889119e+01
7.441866594228606635e-01 1.774646560536471540e+01 -6.014556405697889119e+01
6.310737197124700604e-01 1.766399826260906991e+01 -6.014556405697889119e+01
4.932885925019495632e-01 1.758310927052114536e+01 -6.014556405697889119e+01
4.213322169705684406e-01 1.754594731118443818e+01 -6.014556405697889119e+01
2.071867126490627153e-01 1.750296709084111058e+01 -6.014556405697889119e+01
0.000000000000000000e+00 1.746481751145219619e+01 -6.014556405697889119e+01

0.000000000000000000e+00 1.631263338716801314e+01 -4.550885401304418565e+01
-3.871867659803808204e-01 1.634585088022765120e+01 -4.550885401304418565e+01
-6.416530918886808044e-01 1.641109150769381131e+01 -4.550885401304418565e+01
-7.803733711825773245e-01 1.644968000631700278e+01 -4.550885401304418565e+01
-8.528628634282053866e-01 1.648052185722616514e+01 -4.550885401304418565e+01
-1.006349805303099476e+00 1.655051229533265200e+01 -4.550885401304418565e+01
-1.146056423239638633e+00 1.662181186922504850e+01 -4.550885401304418565e+01
-1.187584278400809490e+00 1.664460976818917004e+01 -4.550885401304418565e+01
-1.262658947439646351e+00 1.669311157047637195e+01 -4.550885401304418565e+01
-1.365342126166695813e+00 1.676503645946921495e+01 -4.550885401304418565e+01
-1.459599701683453876e+00 1.683817042956953713e+01 -4.550885401304418565e+01
-1.545747537329756671e+00 1.691250031407923160e+01 -4.550885401304418565e+01
-1.624126418082587842e+00 1.698800607675103436e+01 -4.550885401304418565e+01
-1.697426578149212162e+00 1.706258894347242716e+01 -4.550885401304418565e+01
-1.765265158586154737e+00 1.713829146819255200e+01 -4.550885401304418565e+01
-1.827876195903435086e+00 1.721509980986987642e+01 -4.550885401304418565e+01
-1.885497816515624425e+00 1.729299913683831491e+01 -4.550885401304418565e+01
-1.938370165044452698e+00 1.737197388032183909e+01 -4.550885401304418565e+01
-1.986732882577541437e+00 1.745200805708552849e+01 -4.550885401304418565e+01
-2.030822104117786520e+00 1.753308566796481571e+01 -4.550885401304418565e+01
-2.070866958346498254e+00 1.761519117739434037e+01 -4.550885401304418565e+01
-2.107085572211406355e+00 1.769831007660042133e+01 -4.550885401304418565e+01
-2.139680608420262420e+00 1.778242952968859925e+01 -4.550885401304418565e+01
-2.198139537511619501e+00 1.795250172996137650e+01 -4.550885401304418565e+01
-2.222817387747939133e+00 1.803894833663516195e+01 -4.550885401304418565e+01
-2.243838022585190384e+00 1.812657157920145323e+01 -4.550885401304418565e+01
-2.261171895730777592e+00 1.821539433178173439e+01 -4.550885401304418565e+01
-2.274761459314970313e+00 1.830544472298282699e+01 -4.550885401304418565e+01
-2.284519263311305615e+00 1.839675661553379271e+01 -4.550885401304418565e+01
-2.290326327365655334e+00 1.848937005291011104e+01 -4.550885401304418565e+01
-2.292030821734726054e+00 1.858333166493049049e+01 -4.550885401304418565e+01
-2.286372738000722382e+00 1.877416213235623843e+01 -4.550885401304418565e+01
-2.278883152855633476e+00 1.887097913926991666e+01 -4.550885401304418565e+01
-2.266846138833184643e+00 1.896913676988493336e+01 -4.550885401304418565e+01
-2.249815985841366217e+00 1.906872145878139690e+01 -4.550885401304418565e+01
-2.227294818428473100e+00 1.916982929264923996e+01 -4.550885401304418565e+01
-2.198735586730213409e+00 1.927256582429628651e+01 -4.550885401304418565e+01
-2.163545251122396262e+00 1.937704584788294682e+01 -4.550885401304418565e+01
-2.121087999211956010e+00 1.948339315846386555e+01 -4.550885401304418565e+01
-2.070688358832229792e+00 1.959174031619303946e+01 -4.550885401304418565e+01
-2.011634099014886878e+00 1.970222843215910657e+01 -4.550885401304418565e+01
-1.945816603804544576e+00 1.981343021571798602e+01 -4.550885401304418565e+01
-1.871927775873783784e+00 1.992485758538436258e+01 -4.550885401304418565e+01
-1.784793122864329229e+00 2.003873735112812682e+01 -4.550885401304418565e+01
-1.683219296859764569e+00 2.015525477656040110e+01 -4.550885401304418565e+01
-1.565989684321988484e+00 2.027460207236792655e+01 -4.550885401304418565e+01
-1.533875248708183925e+00 2.030529879921364866e+01 -4.550885401304418565e+01
-1.421090002467946034e+00 2.039402086593057106e+01 -4.550885401304418565e+01
-1.248068246388274183e+00 2.051562664295145311e+01 -4.550885401304418565e+01
-1.045139007036671730e+00 2.064223416338231232e+01 -4.550885401304418565e+01
-7.199793639818978797e-01 2.076611851661363417e+01 -4.550885401304418565e+01
-5.290061907158889465e-01 2.083325867636756357e+01 -4.550885401304418565e+01
0.000000000000000000e+00 2.089458339600072634e+01 -4.550885401304418565e+01
5.290061907158889465e-01 2.083325867636756357e+01 -4.550885401304418565e+01
7.199793639818978797e-01 2.076611851661363417e+01 -4.550885401304418565e+01
1.045139007036671730e+00 2.064223416338231232e+01 -4.550885401304418565e+01
1.248068246388274183e+00 2.051562664295145311e+01 -4.550885401304418565e+01
1.421090002467946034e+00 2.039402086593057106e+01 -4.550885401304418565e+01
1.533875248708183925e+00 2.030529879921364866e+01 -4.550885401304418565e+01
1.565989684321988484e+00 2.027460207236792655e+01 -4.550885401304418565e+01
1.683219296859764569e+00 2.015525477656040110e+01 -4.550885401304418565e+01
1.784793122864329229e+00 2.003873735112812682e+01 -4.550885401304418565e+01
1.871927775873783784e+00 1.992485758538436258e+01 -4.550885401304418565e+01
1.945816603804544576e+00 1.981343021571798602e+01 -4.550885401304418565e+01
2.011634099014886878e+00 1.970222843215910657e+01 -4.550885401304418565e+01
2.070688358832229792e+00 1.959174031619303946e+01 -4.550885401304418565e+01
2.121087999211956010e+00 1.948339315846386555e+01 -4.550885401304418565e+01
2.163545251122396262e+00 1.937704584788294682e+01 -4.550885401304418565e+01
2.198735586730213409e+00 1.927256582429628651e+01 -4.550885401304418565e+01
2.227294818428473100e+00 1.916982929264923996e+01 -4.550885401304418565e+01
2.249815985841366217e+00 1.906872145878139690e+01 -4.550885401304418565e+01
2.266846138833184643e+00 1.896913676988493336e+01 -4.550885401304418565e+01
2.278883152855633476e+00 1.887097913926991666e+01 -4.550885401304418565e+01
2.286372738000722382e+00 1.877416213235623843e+01 -4.550885401304418565e+01
2.292030821734726054e+00 1.858333166493049049e+01 -4.550885401304418565e+01
2.290326327365655334e+00 1.848937005291011104e+01 -4.550885401304418565e+01
2.284519263311305615e+00 1.839675661553379271e+01 -4.550885401304418565e+01
2.274761459314970313e+00 1.830544472298282699e+01 -4.550885401304418565e+01
2.261171895730777592e+00 1.821539433178173439e+01 -4.550885401304418565e+01
2.243838022585190384e+00 1.812657157920145323e+01 -4.550885401304418565e+01
2.222817387747939133e+00 1.803894833663516195e+01 -4.550885401304418565e+01
2.198139537511619501e+00 1.795250172996137650e+01 -4.550885401304418565e+01
2.139680608420262420e+00 1.778242952968859925e+01 -4.550885401304418565e+01
2.107085572211406355e+00 1.769831007660042133e+01 -4.550885401304418565e+01
2.070866958346498254e+00 1.761519117739434037e+01 -4.550885401304418565e+01
2.030822104117786520e+00 1.753308566796481571e+01 -4.550885401304418565e+01
1.986732882577541437e+00 1.745200805708552849e+01 -4.550885401304418565e+01
1.938370165044452698e+00 1.737197388032183909e+01 -4.550885401304418565e+01
1.885497816515624425e+00 1.729299913683831491e+01 -4.550885401304418565e+01
1.827876195903435086e+00 1.721509980986987642e+01 -4.550885401304418565e+01
1.765265158586154737e+00 1.713829146819255200e+01 -4.550885401304418565e+01
1.697426578149212162e+00 1.706258894347242716e+01 -4.550885401304418565e+01
1.624126418082587842e+00 1.698800607675103436e+01 -4.550885401304418565e+01
1.545747537329756671e+00 1.691250031407923160e+01 -4.550885401304418565e+01
1.459599701683453876e+00 1.683817042956953713e+01 -4.550885401304418565e+01
1.365342126166695813e+00 1.676503645946921495e+01 -4.550885401304418565e+01
1.262658947439646351e+00 1.669311157047637195e+01 -4.550885401304418565e+01
1.187584278400809490e+00 1.664460976818917004e+01 -4.550885401304418565e+01
1.146056423239638633e+00 1.662181186922504850e+01 -4.550885401304418565e+01
1.006349805303099476e+00 1.655051229533265200e+01 -4.550885401304418565e+01
8.528628634282053866e-01 1.648052185722616514e+01 -4.550885401304418565e+01
7.803733711825773245e-01 1.644968000631700278e+01 -4.550885401304418565e+01
6.416530918886808044e-01 1.641109150769381131e+01 -4.550885401304418565e+01
3.871867659803808204e-01 1.634585088022765120e+01 -4.550885401304418565e+01
0.000000000000000000e+00 1.631263338716801314e+01 -4.550885401304418565e+01

-3.541315446944231504e-01 1.508070631504188697e+01 -3.639204538875297601e+01
-7.111879956941933312e-01 1.513497320756427555e+01 -3.639204538875297601e+01
-8.681734918345703766e-01 1.517459142318563181e+01 -3.639204538875297601e+01
-1.074471528376723217e+00 1.522960363308496667e+01 -3.639204538875297601e+01
-1.249715076284322990e+00 1.529336751322903076e+01 -3.639204538875297601e+01
-1.448179677451509217e+00 1.537186527311181727e+01 -3.639204538875297601e+01
-1.536466929180706487e+00 1.541429374872276270e+01 -3.639204538875297601e+01
-1.656750664439387899e+00 1.547536925248182627e+01 -3.639204538875297601e+01
-1.770847427473457358e+00 1.553742404337781302e+01 -3.639204538875297601e+01
-1.838486175037538972e+00 1.557632224607547400e+01 -3.639204538875297601e+01
-1.972686822069770418e+00 1.566226015435043806e+01 -3.639204538875297601e+01
-2.064466401260246720e+00 1.572559895312585709e+01 -3.639204538875297601e+01
-2.151777049807440445e+00 1.578987528955599196e+01 -3.639204538875297601e+01
-2.256139323257951190e+00 1.587269179710930800e+01 -3.639204538875297601e+01
-2.313101709278613693e+00 1.591997758060611723e+01 -3.639204538875297601e+01
-2.387875505638398899e+00 1.598531057557221402e+01 -3.639204538875297601e+01
-2.459329473864313442e+00 1.605154127363572769e+01 -3.639204538875297601e+01
-2.527549844271790302e+00 1.611866798072233209e+01 -3.639204538875297601e+01
-2.592625452326379420e+00 1.618668838223540973e+01 -3.639204538875297601e+01
-2.654647594972466162e+00 1.625559955383171129e+01 -3.639204538875297601e+01
-2.771562120507012228e+00 1.639483278277896616e+01 -3.639204538875297601e+01
-2.827374238771548143e+00 1.646479611692790712e+01 -3.639204538875297601e+01
-2.880774697770457138e+00 1.653564148674237799e+01 -3.639204538875297601e+01
-2.931825655454431079e+00 1.660736897205135065e+01 -3.639204538875297601e+01
-2.980588185193845163e+00 1.667997878256037581e+01 -3.639204538875297601e+01
-3.027121836754072870e+00 1.675347135841319712e+01 -3.639204538875297601e+01
-3.071484155089823975e+00 1.682784748330981017e+01 -3.639204538875297601e+01
-3.113730156948576244e+00 1.690310841063333669e+01 -3.639204538875297601e+01
-3.153911765996365801e+00 1.697925600289154602e+01 -3.639204538875297601e+01
-3.192077207986725895e+00 1.705629288460628601e+01 -3.639204538875297601e+01
-3.228270368332788909e+00 1.713422260859536905e+01 -3.639204538875297601e+01
-3.262530115396130803e+00 1.721304983536736444e+01 -3.639204538875297601e+01
-3.294889593732427180e+00 1.729278052512055197e+01 -3.639204538875297601e+01
-3.325375492563065194e+00 1.737342214157362008e+01 -3.639204538875297601e+01
-3.354007295592255744e+00 1.745498386661910928e+01 -3.639204538875297601e+01
-3.380796519142452272e+00 1.753747682454300261e+01 -3.639204538875297601e+01
-3.405745946391697032e+00 1.762091431430318167e+01 -3.639204538875297601e+01
-3.428848865845341098e+00 1.770531204820493798e+01 -3.639204538875297601e+01
-3.450088322732580259e+00 1.779068839510150113e+01 -3.639204538875297601e+01
-3.469436391954469290e+00 1.787706462617392233e+01 -3.639204538875297601e+01
-3.486853480982926357e+00 1.796446516130725612e+01 -3.639204538875297601e+01
-3.502287670799603791e+00 1.805291781406262785e+01 -3.639204538875297601e+01
-3.515674101976097532e+00 1.814245403338941287e+01 -3.639204538875297601e+01
-3.526934412058176704e+00 1.823310914036422048e+01 -3.639204538875297601e+01
-3.535976229198670939e+00 1.832492255846251084e+01 -3.639204538875297601e+01
-3.542692725311194835e+00 1.841793803621073522e+01 -3.639204538875297601e+01
-3.546962230636182323e+00 1.851220386135747020e+01 -3.639204538875297601e+01
-3.548647909746295959e+00 1.860777306612713033e+01 -3.639204538875297601e+01
-3.547597497546198131e+00 1.870470362347136373e+01 -3.639204538875297601e+01
-3.543643092032878528e+00 1.880305863468243643e+01 -3.639204538875297601e+01
-3.536600999304932103e+00 1.890290650907771663e+01 -3.639204538875297601e+01
-3.526271624923380088e+00 1.900432113685459967e+01 -3.639204538875297601e+01
-3.512439404665234299e+00 1.910738205654290311e+01 -3.639204538875297601e+01
-3.494872766987607626e+00 1.921217461874044474e+01 -3.639204538875297601e+01
-3.473324118915576353e+00 1.931879014805739914e+01 -3.639204538875297601e+01
-3.447529846607532811e+00 1.942732610540985050e+01 -3.639204538875297601e+01
-3.417870381887660791e+00 1.953747872621346104e+01 -3.639204538875297601e+01
-3.387689164976451561e+00 1.964696479694442388e+01 -3.639204538875297601e+01
-3.352229990075390020e+00 1.975850130270827165e+01 -3.639204538875297601e+01
-3.311087924631237023e+00 1.987221400346498967e+01 -3.639204538875297601e+01
-3.263839156554499965e+00 1.998823579510940363e+01 -3.639204538875297601e+01
-3.210041135227712950e+00 2.010670686713331889e+01 -3.639204538875297601e+01
-3.149232637006663893e+00 2.022777488161792192e+01 -3.639204538875297601e+01
-3.081675147099348866e+00 2.035084367782845760e+01 -3.639204538875297601e+01
-3.009008917666373240e+00 2.047322551874506047e+01 -3.639204538875297601e+01
-2.926762020105345918e+00 2.059852849293017485e+01 -3.639204538875297601e+01
-2.834265556967966226e+00 2.072693572233976766e+01 -3.639204538875297601e+01
-2.730829349485721202e+00 2.085863874357406544e+01 -3.639204538875297601e+01
-2.678088035332955030e+00 2.092204707558600063e+01 -3.639204538875297601e+01
-2.614256900562980768e+00 2.099135886591142253e+01 -3.639204538875297601e+01
-2.482054486327431864e+00 2.112548035396637403e+01 -3.639204538875297601e+01
-2.334029471993222415e+00 2.126340772680341118e+01 -3.639204538875297601e+01
-2.204478792481992411e+00 2.137605557013446145e+01 -3.639204538875297601e+01
-1.959205671914886260e+00 2.154614818573755031e+01 -3.639204538875297601e+01
-1.688559492320490740e+00 2.171717507253946167e+01 -3.639204538875297601e+01
-1.416077959065508818e+00 2.183995996906105219e+01 -3.639204538875297601e+01
-1.142246251110328181e+00 2.195637658163366268e+01 -3.639204538875297601e+01
-5.760530101293470651e-01 2.209851521034178745e+01 -3.639204538875297601e+01
0.000000000000000000e+00 2.214525409324397742e+01 -3.639204538875297601e+01
5.760530101293470651e-01 2.209851521034178745e+01 -3.639204538875297601e+01
1.142246251110328181e+00 2.195637658163366268e+01 -3.639204538875297601e+01
1.416077959065508818e+00 2.183995996906105219e+01 -3.639204538875297601e+01
1.688559492320490740e+00 2.171717507253946167e+01 -3.639204538875297601e+01
1.959205671914886260e+00 2.154614818573755031e+01 -3.639204538875297601e+01
2.204478792481992411e+00 2.137605557013446145e+01 -3.639204538875297601e+01
2.334029471993222415e+00 2.126340772680341118e+01 -3.639204538875297601e+01
2.482054486327431864e+00 2.112548035396637403e+01 -3.639204538875297601e+01
2.614256900562980768e+00 2.099135886591142253e+01 -3.639204538875297601e+01
2.678088035332955030e+00 2.092204707558600063e+01 -3.639204538875297601e+01
2.730829349485721202e+00 2.085863874357406544e+01 -3.639204538875297601e+01
2.834265556967966226e+00 2.072693572233976766e+01 -3.639204538875297601e+01
2.926762020105345918e+00 2.059852849293017485e+01 -3.639204538875297601e+01
3.009008917666373240e+00 2.047322551874506047e+01 -3.639204538875297601e+01
3.093559768968392021e+00 2.032945887850183198e+01 -3.639204538875297601e+01
3.149232637006663893e+00 2.022777488161792192e+01 -3.639204538875297601e+01
3.210041135227712950e+00 2.010670686713331889e+01 -3.639204538875297601e+01
3.263839156554499965e+00 1.998823579510940363e+01 -3.639204538875297601e+01
3.311087924631237023e+00 1.987221400346498967e+01 -3.639204538875297601e+01
3.352229990075390020e+00 1.975850130270827165e+01 -3.639204538875297601e+01
3.387689164976451561e+00 1.964696479694442388e+01 -3.639204538875297601e+01
3.447529846607532811e+00 1.942732610540985050e+01 -3.639204538875297601e+01
3.473324118915576353e+00 1.931879014805739914e+01 -3.639204538875297601e+01
3.494872766987607626e+00 1.921217461874044474e+01 -3.639204538875297601e+01
3.512439404665234299e+00 1.910738205654290311e+01 -3.639204538875297601e+01
3.526271624923380088e+00 1.900432113685459967e+01 -3.639204538875297601e+01
3.536600999304932103e+00 1.890290650907771663e+01 -3.639204538875297601e+01
3.543643092032878528e+00 1.880305863468243643e+01 -3.639204538875297601e+01
3.547597497546198131e+00 1.870470362347136373e+01 -3.639204538875297601e+01
3.548647909746295959e+00 1.860777306612713033e+01 -3.639204538875297601e+01
3.546962230636182323e+00 1.851220386135747020e+01 -3.639204538875297601e+01
3.542692725311194835e+00 1.841793803621073522e+01 -3.639204538875297601e+01
3.535976229198670939e+00 1.832492255846251084e+01 -3.639204538875297601e+01
3.526934412058176704e+00 1.823310914036422048e+01 -3.639204538875297601e+01
3.515674101976097532e+00 1.814245403338941287e+01 -3.639204538875297601e+01
3.502287670799603791e+00 1.805291781406262785e+01 -3.639204538875297601e+01
3.486853480982926357e+00 1.796446516130725612e+01 -3.639204538875297601e+01
3.469436391954469290e+00 1.787706462617392233e+01 -3.639204538875297601e+01
3.450088322732580259e+00 1.779068839510150113e+01 -3.639204538875297601e+01
3.428848865845341098e+00 1.770531204820493798e+01 -3.639204538875297601e+01
3.405745946391697032e+00 1.762091431430318167e+01 -3.639204538875297601e+01
3.380796519142452272e+00 1.753747682454300261e+01 -3.639204538875297601e+01
3.354007295592255744e+00 1.745498386661910928e+01 -3.639204538875297601e+01
3.325375492563065194e+00 1.737342214157362008e+01 -3.639204538875297601e+01
3.294889593732427180e+00 1.729278052512055197e+01 -3.639204538875297601e+01
3.262530115396130803e+00 1.721304983536736444e+01 -3.639204538875297601e+01
3.228270368332788909e+00 1.713422260859536905e+01 -3.639204538875297601e+01
3.192077207986725895e+00 1.705629288460628601e+01 -3.639204538875297601e+01
3.153911765996365801e+00 1.697925600289154602e+01 -3.639204538875297601e+01
3.113730156948576244e+00 1.690310841063333669e+01 -3.639204538875297601e+01
3.071484155089823975e+00 1.682784748330981017e+01 -3.639204538875297601e+01
3.027121836754072870e+00 1.675347135841319712e+01 -3.639204538875297601e+01
2.980588185193845163e+00 1.667997878256037581e+01 -3.639204538875297601e+01
2.931825655454431079e+00 1.660736897205135065e+01 -3.639204538875297601e+01
2.880774697770457138e+00 1.653564148674237799e+01 -3.639204538875297601e+01
2.827374238771548143e+00 1.646479611692790712e+01 -3.639204538875297601e+01
2.713709843511893816e+00 1.632539798064007641e+01 -3.639204538875297601e+01
2.654647594972466162e+00 1.625559955383171129e+01 -3.639204538875297601e+01
2.592625452326379420e+00 1.618668838223540973e+01 -3.639204538875297601e+01
2.527549844271790302e+00 1.611866798072233209e+01 -3.639204538875297601e+01
2.459329473864313442e+00 1.605154127363572769e+01 -3.639204538875297601e+01
2.387875505638398899e+00 1.598531057557221402e+01 -3.639204538875297601e+01
2.313101709278613693e+00 1.591997758060611723e+01 -3.639204538875297601e+01
2.234716892154998913e+00 1.585508900549574385e+01 -3.639204538875297601e+01
2.151777049807440445e+00 1.578987528955599196e+01 -3.639204538875297601e+01
2.064466401260246720e+00 1.572559895312585709e+01 -3.639204538875297601e+01
1.972686822069770418e+00 1.566226015435043806e+01 -3.639204538875297601e+01
1.838486175037538972e+00 1.557632224607547400e+01 -3.639204538875297601e+01
1.770847427473457358e+00 1.553742404337781302e+01 -3.639204538875297601e+01
1.656750664439387899e+00 1.547536925248182627e+01 -3.639204538875297601e+01
1.536466929180706487e+00 1.541429374872276270e+01 -3.639204538875297601e+01
1.448179677451509217e+00 1.537186527311181727e+01 -3.639204538875297601e+01
1.249715076284322990e+00 1.529336751322903076e+01 -3.639204538875297601e+01
1.074471528376723217e+00 1.522960363308496667e+01 -3.639204538875297601e+01
8.681734918345703766e-01 1.517459142318563181e+01 -3.639204538875297601e+01
7.111879956941933312e-01 1.513497320756427555e+01 -3.639204538875297601e+01
3.541315446944231504e-01 1.508070631504188697e+01 -3.639204538875297601e+01
0.000000000000000000e+00 1.506311690432082528e+01 -3.639204538875297601e+01
-3.541315446944231504e-01 1.508070631504188697e+01 -3.639204538875297601e+01

-3.217210386239703901e-01 1.371212741613812014e+01 -2.956903803486486737e+01
-6.450058067833640552e-01 1.374391325984067791e+01 -2.956903803486486737e+01
-8.628389706047494556e-01 1.377975900704689138e+01 -2.956903803486486737e+01
-9.715210301717710495e-01 1.379804333643464354e+01 -2.956903803486486737e+01
-1.303168313050491189e+00 1.387658400130517578e+01 -2.956903803486486737e+01
-1.478158096563532808e+00 1.392986516118094542e+01 -2.956903803486486737e+01
-1.642246446127632931e+00 1.398255868040484273e+01 -2.956903803486486737e+01
-1.771620181302874020e+00 1.403168014022927679e+01 -2.956903803486486737e+01
-1.991753439633713096e+00 1.412095091853781526e+01 -2.956903803486486737e+01
-2.133263027563434555e+00 1.418710962155607902e+01 -2.956903803486486737e+01
-2.240032914043028178e+00 1.423974713050855101e+01 -2.956903803486486737e+01
-2.355903358672541525e+00 1.429984729928710152e+01 -2.956903803486486737e+01
-2.438513789013129429e+00 1.434612720575687561e+01 -2.956903803486486737e+01
-2.530247404074799977e+00 1.439969179073216310e+01 -2.956903803486486737e+01
-2.619103462711819930e+00 1.445396436393398076e+01 -2.956903803486486737e+01
-2.705120094701438660e+00 1.450894894145010738e+01 -2.956903803486486737e+01
-2.787291374626981622e+00 1.456388776865894208e+01 -2.956903803486486737e+01
-2.866246756880523439e+00 1.461894788689368596e+01 -2.956903803486486737e+01
-3.017288333753360696e+00 1.473114319200942290e+01 -2.956903803486486737e+01
-3.089449634154501467e+00 1.478828384338619450e+01 -2.956903803486486737e+01
-3.227400663240286516e+00 1.490328076468562557e+01 -2.956903803486486737e+01
-3.293540923013671851e+00 1.496112358697939371e+01 -2.956903803486486737e+01
-3.420445530091401842e+00 1.507885744180484267e+01 -2.956903803486486737e+01
-3.481279148692531411e+00 1.513875253086126627e+01 -2.956903803486486737e+01
-3.597886148977371690e+00 1.526060784864821862e+01 -2.956903803486486737e+01
-3.709490313113724014e+00 1.538352106608061121e+01 -2.956903803486486737e+01
-3.763472788147490089e+00 1.544558273672621418e+01 -2.956903803486486737e+01
-3.816055672797348919e+00 1.550833795237242541e+01 -2.956903803486486737e+01
-3.917128101296925902e+00 1.563594196925926738e+01 -2.956903803486486737e+01
-3.965669418960257708e+00 1.570079749052712792e+01 -2.956903803486486737e+01
-4.058887812497106395e+00 1.583263343841534621e+01 -2.956903803486486737e+01
-4.103613086734039683e+00 1.589962160635520050e+01 -2.956903803486486737e+01
-4.189409741091802530e+00 1.603575967412536585e+01 -2.956903803486486737e+01
-4.230523508924389553e+00 1.610491911354755246e+01 -2.956903803486486737e+01
-4.309993653286619875e+00 1.624486934899447022e+01 -2.956903803486486737e+01
-4.385994079426178693e+00 1.638700182009391426e+01 -2.956903803486486737e+01
-4.422261593396340729e+00 1.645927968471866976e+01 -2.956903803486486737e+01
-4.491333855187627400e+00 1.660632167563877104e+01 -2.956903803486486737e+01
-4.524132922196722362e+00 1.668111394500666123e+01 -2.956903803486486737e+01
-4.586224020248085509e+00 1.683331972585409630e+01 -2.956903803486486737e+01
-4.615494730450991234e+00 1.691076841685565313e+01 -2.956903803486486737e+01
-4.670410803859417648e+00 1.706845571799116712e+01 -2.956903803486486737e+01
-4.720354271058065265e+00 1.723001197687422348e+01 -2.956903803486486737e+01
-4.743396022155642378e+00 1.731230326720615409e+01 -2.956903803486486737e+01
-4.785455873267423499e+00 1.748005324809516026e+01 -2.956903803486486737e+01
-4.804396313133334928e+00 1.756557456942562823e+01 -2.956903803486486737e+01
-4.837871596134753815e+00 1.774008339209007090e+01 -2.956903803486486737e+01
-4.852302103550655055e+00 1.782914760287172129e+01 -2.956903803486486737e+01
-4.877479566857823912e+00 1.801013017618306122e+01 -2.956903803486486737e+01
-4.888460456978195978e+00 1.810182589361869177e+01 -2.956903803486486737e+01
-4.905266575795465656e+00 1.828906916908688629e+01 -2.956903803486486737e+01
-4.910912691181308354e+00 1.838472171884195561e+01 -2.956903803486486737e+01
-4.914589941956086783e+00 1.848180419633945704e+01 -2.956903803486486737e+01
-4.916191283349838237e+00 1.858037832454311200e+01 -2.956903803486486737e+01
-4.915602380992484477e+00 1.868050980973227837e+01 -2.956903803486486737e+01
-4.912701450364913569e+00 1.878226851061789660e+01 -2.956903803486486737e+01
-4.907359096550761635e+00 1.888572861249742729e+01 -2.956903803486486737e+01
-4.899438152889553422e+00 1.899096880712532709e+01 -2.956903803486486737e+01
-4.888793517186472037e+00 1.909807247898747917e+01 -2.956903803486486737e+01
-4.875271983912465856e+00 1.920712789878240656e+01 -2.956903803486486737e+01
-4.843212466738306077e+00 1.942755582445199281e+01 -2.956903803486486737e+01
-4.823406759146193323e+00 1.953976248690210582e+01 -2.956903803486486737e+01
-4.799989696997688071e+00 1.965414552470370779e+01 -2.956903803486486737e+01
-4.772736446550114309e+00 1.977081931385738045e+01 -2.956903803486486737e+01
-4.741411519488907267e+00 1.988990454096967042e+01 -2.956903803486486737e+01
-4.705768542308484292e+00 2.001152845981501116e+01 -2.956903803486486737e+01
-4.665550002340847158e+00 2.013582516409386258e+01 -2.956903803486486737e+01
-4.622693654615904535e+00 2.026043480622202964e+01 -2.956903803486486737e+01
-4.576007489876525725e+00 2.038614097488558841e+01 -2.956903803486486737e+01
-4.523585574633774087e+00 2.051478021811925601e+01 -2.956903803486486737e+01
-4.465074345839060044e+00 2.064651652583779295e+01 -2.956903803486486737e+01
-4.400105878577144303e+00 2.078152231941148642e+01 -2.956903803486486737e+01
-4.328358115972726239e+00 2.091986390739217327e+01 -2.956903803486486737e+01
-4.251578557936134928e+00 2.105690431387022699e+01 -2.956903803486486737e+01
-4.166401549529497927e+00 2.119761037879152354e+01 -2.956903803486486737e+01
-4.072324159928228937e+00 2.134219216212594006e+01 -2.956903803486486737e+01
-3.937737492574366449e+00 2.153384717369516821e+01 -2.956903803486486737e+01
-3.854301436320699104e+00 2.163996461115318937e+01 -2.956903803486486737e+01
-3.727612448582754201e+00 2.179194896464166220e+01 -2.956903803486486737e+01
-3.588293470134235719e+00 2.194860341049550811e+01 -2.956903803486486737e+01
-3.484928319341758396e+00 2.205922467141833465e+01 -2.956903803486486737e+01
-3.432772146054366758e+00 2.210847351320940746e+01 -2.956903803486486737e+01
-3.255269998070614790e+00 2.226969465277293381e+01 -2.956903803486486737e+01
-3.060316574973077408e+00 2.243629815902563251e+01 -2.956903803486486737e+01
-2.981601147675517094e+00 2.250124586816739480e+01 -2.956903803486486737e+01
-2.831136494349019816e+00 2.260533674047925601e+01 -2.956903803486486737e+01
-2.569372100959855132e+00 2.277831384802958681e+01 -2.956903803486486737e+01
-2.436305830751392065e+00 2.286302859420729305e+01 -2.956903803486486737e+01
-2.252330441961617691e+00 2.295510539502613412e+01 -2.956903803486486737e+01
-1.857161950958634122e+00 2.314496870410052054e+01 -2.956903803486486737e+01
-1.252488467374106573e+00 2.334739794675560276e+01 -2.956903803486486737e+01
-6.305804726326982301e-01 2.346924109251294510e+01 -2.956903803486486737e+01
0.000000000000000000e+00 2.350961232776508325e+01 -2.956903803486486737e+01
6.305804726326982301e-01 2.346924109251294510e+01 -2.956903803486486737e+01
1.252488467374106573e+00 2.334739794675560276e+01 -2.956903803486486737e+01
1.333827450480292942e+00 2.332067570152437241e+01 -2.956903803486486737e+01
1.857161950958634122e+00 2.314496870410052054e+01 -2.956903803486486737e+01
2.252330441961617691e+00 2.295510539502613412e+01 -2.956903803486486737e+01
2.436305830751392065e+00 2.286302859420729305e+01 -2.956903803486486737e+01
2.569372100959855132e+00 2.277831384802958681e+01 -2.956903803486486737e+01
2.831136494349019816e+00 2.260533674047925601e+01 -2.956903803486486737e+01
2.981601147675517094e+00 2.250124586816739480e+01 -2.956903803486486737e+01
3.060316574973077408e+00 2.243629815902563251e+01 -2.956903803486486737e+01
3.255269998070614790e+00 2.226969465277293381e+01 -2.956903803486486737e+01
3.432772146054366758e+00 2.210847351320940746e+01 -2.956903803486486737e+01
3.484928319341758396e+00 2.205922467141833465e+01 -2.956903803486486737e+01
3.588293470134235719e+00 2.194860341049550811e+01 -2.956903803486486737e+01
3.727612448582754201e+00 2.179194896464166220e+01 -2.956903803486486737e+01
3.854301436320699104e+00 2.163996461115318937e+01 -2.956903803486486737e+01
3.937737492574366449e+00 2.153384717369516821e+01 -2.956903803486486737e+01
4.072324159928228937e+00 2.134219216212594006e+01 -2.956903803486486737e+01
4.166401549529497927e+00 2.119761037879152354e+01 -2.956903803486486737e+01
4.251578557936134928e+00 2.105690431387022699e+01 -2.956903803486486737e+01
4.330040403384632697e+00 2.091673173814079689e+01 -2.956903803486486737e+01
4.400105878577144303e+00 2.078152231941148642e+01 -2.956903803486486737e+01
4.465074345839060044e+00 2.064651652583779295e+01 -2.956903803486486737e+01
4.523585574633774087e+00 2.051478021811925601e+01 -2.956903803486486737e+01
4.576007489876525725e+00 2.038614097488558841e+01 -2.956903803486486737e+01
4.622693654615904535e+00 2.026043480622202964e+01 -2.956903803486486737e+01
4.665550002340847158e+00 2.013582516409386258e+01 -2.956903803486486737e+01
4.705768542308484292e+00 2.001152845981501116e+01 -2.956903803486486737e+01
4.741411519488907267e+00 1.988990454096967042e+01 -2.956903803486486737e+01
4.772736446550114309e+00 1.977081931385738045e+01 -2.956903803486486737e+01
4.799989696997688071e+00 1.965414552470370779e+01 -2.956903803486486737e+01
4.823406759146193323e+00 1.953976248690210582e+01 -2.956903803486486737e+01
4.843212466738306077e+00 1.942755582445199281e+01 -2.956903803486486737e+01
4.859621208804618675e+00 1.931741723011156964e+01 -2.956903803486486737e+01
4.888793517186472037e+00 1.909807247898747917e+01 -2.956903803486486737e+01
4.899438152889553422e+00 1.899096880712532709e+01 -2.956903803486486737e+01
4.907359096550761635e+00 1.888572861249742729e+01 -2.956903803486486737e+01
4.912701450364913569e+00 1.878226851061789660e+01 -2.956903803486486737e+01
4.915602380992484477e+00 1.868050980973227837e+01 -2.956903803486486737e+01
4.916191283349838237e+00 1.858037832454311200e+01 -2.956903803486486737e+01
4.914589941956086783e+00 1.848180419633945704e+01 -2.956903803486486737e+01
4.910912691181308354e+00 1.838472171884195561e+01 -2.956903803486486737e+01
4.897751513002079449e+00 1.819478864277818531e+01 -2.956903803486486737e+01
4.888460456978195978e+00 1.810182589361869177e+01 -2.956903803486486737e+01
4.865116979724331436e+00 1.791947384534823584e+01 -2.956903803486486737e+01
4.852302103550655055e+00 1.782914760287172129e+01 -2.956903803486486737e+01
4.821884827814971075e+00 1.765223892191184873e+01 -2.956903803486486737e+01
4.785455873267423499e+00 1.748005324809516026e+01 -2.956903803486486737e+01
4.765108800155414492e+00 1.739564027930309464e+01 -2.956903803486486737e+01
4.720354271058065265e+00 1.723001197687422348e+01 -2.956903803486486737e+01
4.670410803859417648e+00 1.706845571799116712e+01 -2.956903803486486737e+01
4.643563085951602609e+00 1.698914003315658050e+01 -2.956903803486486737e+01
4.586224020248085509e+00 1.683331972585409630e+01 -2.956903803486486737e+01
4.555766055756394373e+00 1.675677431621111069e+01 -2.956903803486486737e+01
4.491333855187627400e+00 1.660632167563877104e+01 -2.956903803486486737e+01
4.457375404200523583e+00 1.653238178673324299e+01 -2.956903803486486737e+01
4.385994079426178693e+00 1.638700182009391426e+01 -2.956903803486486737e+01
4.348572305776686520e+00 1.631553560741299691e+01 -2.956903803486486737e+01
4.270473709614811320e+00 1.617481253363796156e+01 -2.956903803486486737e+01
4.189409741091802530e+00 1.603575967412536585e+01 -2.956903803486486737e+01
4.147113135089982805e+00 1.596732882431525091e+01 -2.956903803486486737e+01
4.058887812497106395e+00 1.583263343841534621e+01 -2.956903803486486737e+01
4.012914494819811217e+00 1.576636006151010072e+01 -2.956903803486486737e+01
3.917128101296925902e+00 1.563594196925926738e+01 -2.956903803486486737e+01
3.867265409228300754e+00 1.557178992926239403e+01 -2.956903803486486737e+01
3.763472788147490089e+00 1.544558273672621418e+01 -2.956903803486486737e+01
3.709490313113724014e+00 1.538352106608061121e+01 -2.956903803486486737e+01
3.540414050401721635e+00 1.519933546892988829e+01 -2.956903803486486737e+01
3.420445530091401842e+00 1.507885744180484267e+01 -2.956903803486486737e+01
3.357877759522361671e+00 1.501964843981599884e+01 -2.956903803486486737e+01
3.227400663240286516e+00 1.490328076468562557e+01 -2.956903803486486737e+01
3.089449634154501467e+00 1.478828384338619450e+01 -2.956903803486486737e+01
3.017288333753360696e+00 1.473114319200942290e+01 -2.956903803486486737e+01
2.866246756880523439e+00 1.461894788689368596e+01 -2.956903803486486737e+01
2.741206208797075661e+00 1.453278821735073123e+01 -2.956903803486486737e+01
2.619103462711819930e+00 1.445396436393398076e+01 -2.956903803486486737e+01
2.530247404074799977e+00 1.439969179073216310e+01 -2.956903803486486737e+01
2.438513789013129429e+00 1.434612720575687561e+01 -2.956903803486486737e+01
2.355903358672541525e+00 1.429984729928710152e+01 -2.956903803486486737e+01
2.240032914043028178e+00 1.423974713050855101e+01 -2.956903803486486737e+01
2.133263027563434555e+00 1.418710962155607902e+01 -2.956903803486486737e+01
1.991753439633713096e+00 1.412095091853781526e+01 -2.956903803486486737e+01
1.771620181302874020e+00 1.403168014022927679e+01 -2.956903803486486737e+01
1.642246446127632931e+00 1.398255868040484273e+01 -2.956903803486486737e+01
1.478158096563532808e+00 1.392986516118094542e+01 -2.956903803486486737e+01
1.303168313050491189e+00 1.387658400130517578e+01 -2.956903803486486737e+01
1.107149594537031323e+00 1.382944405522543363e+01 -2.956903803486486737e+01
9.715210301717710495e-01 1.379804333643464354e+01 -2.956903803486486737e+01
6.450058067833640552e-01 1.374391325984067791e+01 -2.956903803486486737e+01
3.217210386239703901e-01 1.371212741613812014e+01 -2.956903803486486737e+01
0.000000000000000000e+00 1.370164632295123575e+01 -2.956903803486486737e+01
-3.217210386239703901e-01 1.371212741613812014e+01 -2.956903803486486737e+01

-2.902542673300596010e-01 1.221861699689474889e+01 -2.398850903160211345e+01
-5.813542290025951464e-01 1.223809876167227984e+01 -2.398850903160211345e+01
-8.741801419212237301e-01 1.227101931942490509e+01 -2.398850903160211345e+01
-1.169679498238733517e+00 1.231790304645420520e+01 -2.398850903160211345e+01
-1.468918901883948802e+00 1.237976967649622573e+01 -2.398850903160211345e+01
-1.773139591262195891e+00 1.245798106412082973e+01 -2.398850903160211345e+01
-2.083843850222254268e+00 1.255445111411912684e+01 -2.398850903160211345e+01
-2.231548138104904488e+00 1.260736456096489633e+01 -2.398850903160211345e+01
-2.402924735528870759e+00 1.267181532143852252e+01 -2.398850903160211345e+01
-2.562044704630431546e+00 1.273836402307223814e+01 -2.398850903160211345e+01
-2.732877873788972067e+00 1.281395315968524429e+01 -2.398850903160211345e+01
-2.853009852172771588e+00 1.287166607251307582e+01 -2.398850903160211345e+01
-3.031043870838091792e+00 1.296208264088481421e+01 -2.398850903160211345e+01
-3.115797232381373405e+00 1.300761259181485130e+01 -2.398850903160211345e+01
-3.277139886859613771e+00 1.309914944805965575e+01 -2.398850903160211345e+01
-3.355264088419890101e+00 1.314567783951062907e+01 -2.398850903160211345e+01
-3.505428151831568861e+00 1.323936583587068050e+01 -2.398850903160211345e+01
-3.648224825284150263e+00 1.333390613231692612e+01 -2.398850903160211345e+01
-3.785412258772622884e+00 1.343045941544637856e+01 -2.398850903160211345e+01
-3.916818917026259506e+00 1.352767505163415507e+01 -2.398850903160211345e+01
-4.043207343113423669e+00 1.362613951399141143e+01 -2.398850903160211345e+01
-4.104668411759990754e+00 1.367612419095965137e+01 -2.398850903160211345e+01
-4.224214446763673969e+00 1.377761200784490647e+01 -2.398850903160211345e+01
-4.339824560418065857e+00 1.387983913793981294e+01 -2.398850903160211345e+01
-4.451759900746252718e+00 1.398331312499600898e+01 -2.398850903160211345e+01
-4.559950485588877278e+00 1.408882814667466121e+01 -2.398850903160211345e+01
-4.664521655750209383e+00 1.419640791115199185e+01 -2.398850903160211345e+01
-4.815247467246063451e+00 1.436114069191486919e+01 -2.398850903160211345e+01
-4.912669279180211568e+00 1.447215683095863881e+01 -2.398850903160211345e+01
-5.007037881015419245e+00 1.458533785424172180e+01 -2.398850903160211345e+01
-5.098440484217450219e+00 1.470072091101616962e+01 -2.398850903160211345e+01
-5.186958887882960667e+00 1.481834594557324181e+01 -2.398850903160211345e+01
-5.272668391394068621e+00 1.493825629199728411e+01 -2.398850903160211345e+01
-5.355636590219024384e+00 1.506049935375314952e+01 -2.398850903160211345e+01
-5.435922051823916412e+00 1.518512737530314105e+01 -2.398850903160211345e+01
-5.513572869903884843e+00 1.531219831294778899e+01 -2.398850903160211345e+01
-5.588625096594549646e+00 1.544177681198273433e+01 -2.398850903160211345e+01
-5.661466854136566695e+00 1.557352562681953856e+01 -2.398850903160211345e+01
-5.731829686355016662e+00 1.570784101847198677e+01 -2.398850903160211345e+01
-5.799453451460856002e+00 1.584508890887553534e+01 -2.398850903160211345e+01
-5.864285739991433211e+00 1.598539253601389198e+01 -2.398850903160211345e+01
-5.926254446272587018e+00 1.612888928295992841e+01 -2.398850903160211345e+01
-5.985265942369360381e+00 1.627573235748288383e+01 -2.398850903160211345e+01
-6.041203179138597612e+00 1.642609261590491698e+01 -2.398850903160211345e+01
-6.094403676097526201e+00 1.657962137787886903e+01 -2.398850903160211345e+01
-6.144779622586152179e+00 1.673642133952983357e+01 -2.398850903160211345e+01
-6.191829752985714919e+00 1.689704754180533186e+01 -2.398850903160211345e+01
-6.235323206607103153e+00 1.706173973952370559e+01 -2.398850903160211345e+01
-6.274990406792627873e+00 1.723076681952009181e+01 -2.398850903160211345e+01
-6.310520362441859987e+00 1.740442979893397890e+01 -2.398850903160211345e+01
-6.326624684839766033e+00 1.749310339430298455e+01 -2.398850903160211345e+01
-6.355268237126159292e+00 1.767436292769988526e+01 -2.398850903160211345e+01
-6.367700806771336985e+00 1.776704781552986390e+01 -2.398850903160211345e+01
-6.388496883080042821e+00 1.795679592231325117e+01 -2.398850903160211345e+01
-6.396734120610499730e+00 1.805397521023341056e+01 -2.398850903160211345e+01
-6.409973654868246662e+00 1.825149046300761668e+01 -2.398850903160211345e+01
-6.418730277511463633e+00 1.845303134083341234e+01 -2.398850903160211345e+01
-6.420240780352694188e+00 1.866163444968524132e+01 -2.398850903160211345e+01
-6.418036415705462794e+00 1.876878274194724838e+01 -2.398850903160211345e+01
-6.413720048568896104e+00 1.887794325744332014e+01 -2.398850903160211345e+01
-6.407181174121526546e+00 1.898920750968954252e+01 -2.398850903160211345e+01
-6.398304051126642022e+00 1.910267184101509486e+01 -2.398850903160211345e+01
-6.375856625041932624e+00 1.933264663450961862e+01 -2.398850903160211345e+01
-6.361605948803362054e+00 1.944973723648694985e+01 -2.398850903160211345e+01
-6.344446580814691927e+00 1.956929829047541602e+01 -2.398850903160211345e+01
-6.324217995599315856e+00 1.969145140597119337e+01 -2.398850903160211345e+01
-6.300752504272669974e+00 1.981632458654127404e+01 -2.398850903160211345e+01
-6.273875000796825141e+00 1.994405254324815502e+01 -2.398850903160211345e+01
-6.212020908750124804e+00 2.020373043906768729e+01 -2.398850903160211345e+01
-6.176198066043301793e+00 2.033627354028669743e+01 -2.398850903160211345e+01
-6.135990675371982839e+00 2.047209902555873384e+01 -2.398850903160211345e+01
-6.091156397933377598e+00 2.061137819469412591e+01 -2.398850903160211345e+01
-6.041442474718557776e+00 2.075429134928100794e+01 -2.398850903160211345e+01
-5.987733569065301964e+00 2.089833285717396905e+01 -2.398850903160211345e+01
-5.929417137414848327e+00 2.104372654132145826e+01 -2.398850903160211345e+01
-5.865014912516499201e+00 2.119316127715237030e+01 -2.398850903160211345e+01
-5.794190303163632372e+00 2.134685618375019089e+01 -2.398850903160211345e+01
-5.716592195011700461e+00 2.150504204471576131e+01 -2.398850903160211345e+01
-5.632566596714443818e+00 2.166251654454049813e+01 -2.398850903160211345e+01
-5.540459117290021496e+00 2.182432720118193359e+01 -2.398850903160211345e+01
-5.439732653057181011e+00 2.199120257160072356e+01 -2.398850903160211345e+01
-5.329787037884494261e+00 2.216291653470858947e+01 -2.398850903160211345e+01
-5.208244704091224087e+00 2.233440284052063873e+01 -2.398850903160211345e+01
-5.075532986647612432e+00 2.251165848846641637e+01 -2.398850903160211345e+01
-4.908688724096057499e+00 2.272270707513590082e+01 -2.398850903160211345e+01
-4.768187443244445767e+00 2.287921712232368066e+01 -2.398850903160211345e+01
-4.589668978789483766e+00 2.306909854252607417e+01 -2.398850903160211345e+01
-4.423901996653527569e+00 2.323794598661780242e+01 -2.398850903160211345e+01
-4.166949961910613176e+00 2.346284936175598546e+01 -2.398850903160211345e+01
-3.889983322105043939e+00 2.369321618024388698e+01 -2.398850903160211345e+01
-3.626169572414704945e+00 2.387639707436331804e+01 -2.398850903160211345e+01
-3.312400046138095355e+00 2.408571256927815440e+01 -2.398850903160211345e+01
-2.891899648925917887e+00 2.431120200576036439e+01 -2.398850903160211345e+01
-2.697270780984393657e+00 2.441275511502369611e+01 -2.398850903160211345e+01
-2.388754519526388620e+00 2.453703450046873513e+01 -2.398850903160211345e+01
-2.051019525362710372e+00 2.467068157227237180e+01 -2.398850903160211345e+01
-1.380890038639277506e+00 2.485703238272673588e+01 -2.398850903160211345e+01
-6.945368084674485853e-01 2.496957983707583395e+01 -2.398850903160211345e+01
0.000000000000000000e+00 2.500708771852455925e+01 -2.398850903160211345e+01
6.945368084674485853e-01 2.496957983707583395e+01 -2.398850903160211345e+01
1.380890038639277506e+00 2.485703238272673588e+01 -2.398850903160211345e+01
2.051019525362710372e+00 2.467068157227237180e+01 -2.398850903160211345e+01
2.388754519526388620e+00 2.453703450046873513e+01 -2.398850903160211345e+01
2.697270780984393657e+00 2.441275511502369611e+01 -2.398850903160211345e+01
2.891899648925917887e+00 2.431120200576036439e+01 -2.398850903160211345e+01
3.312400046138095355e+00 2.408571256927815440e+01 -2.398850903160211345e+01
3.626169572414704945e+00 2.387639707436331804e+01 -2.398850903160211345e+01
3.889983322105043939e+00 2.369321618024388698e+01 -2.398850903160211345e+01
4.166949961910613176e+00 2.346284936175598546e+01 -2.398850903160211345e+01
4.393525720421416203e+00 2.326508732094326959e+01 -2.398850903160211345e+01
4.423901996653527569e+00 2.323794598661780242e+01 -2.398850903160211345e+01
4.589668978789483766e+00 2.306909854252607417e+01 -2.398850903160211345e+01
4.768187443244445767e+00 2.287921712232368066e+01 -2.398850903160211345e+01
4.908688724096057499e+00 2.272270707513590082e+01 -2.398850903160211345e+01
5.075532986647612432e+00 2.251165848846641637e+01 -2.398850903160211345e+01
5.208244704091224087e+00 2.233440284052063873e+01 -2.398850903160211345e+01
5.339171396222798904e+00 2.214929912252985034e+01 -2.398850903160211345e+01
5.439732653057181011e+00 2.199120257160072356e+01 -2.398850903160211345e+01
5.540459117290021496e+00 2.182432720118193359e+01 -2.398850903160211345e+01
5.632566596714443818e+00 2.166251654454049813e+01 -2.398850903160211345e+01
5.710155350603132618e+00 2.151777688961292156e+01 -2.398850903160211345e+01
5.794190303163632372e+00 2.134685618375019089e+01 -2.398850903160211345e+01
5.865014912516499201e+00 2.119316127715237030e+01 -2.398850903160211345e+01
5.929417137414848327e+00 2.104372654132145826e+01 -2.398850903160211345e+01
5.987733569065301964e+00 2.089833285717396905e+01 -2.398850903160211345e+01
6.041442474718557776e+00 2.075429134928100794e+01 -2.398850903160211345e+01
6.091156397933377598e+00 2.061137819469412591e+01 -2.398850903160211345e+01
6.135990675371982839e+00 2.047209902555873384e+01 -2.398850903160211345e+01
6.176198066043301793e+00 2.033627354028669743e+01 -2.398850903160211345e+01
6.212020908750124804e+00 2.020373043906768729e+01 -2.398850903160211345e+01
6.273875000796825141e+00 1.994405254324815502e+01 -2.398850903160211345e+01
6.300752504272669974e+00 1.981632458654127404e+01 -2.398850903160211345e+01
6.324217995599315856e+00 1.969145140597119337e+01 -2.398850903160211345e+01
6.344446580814691927e+00 1.956929829047541602e+01 -2.398850903160211345e+01
6.361605948803362054e+00 1.944973723648694985e+01 -2.398850903160211345e+01
6.375856625041932624e+00 1.933264663450961862e+01 -2.398850903160211345e+01
6.398304051126642022e+00 1.910267184101509486e+01 -2.398850903160211345e+01
6.407181174121526546e+00 1.898920750968954252e+01 -2.398850903160211345e+01
6.413720048568896104e+00 1.887794325744332014e+01 -2.398850903160211345e+01
6.418036415705462794e+00 1.876878274194724838e+01 -2.398850903160211345e+01
6.420240780352694188e+00 1.866163444968524132e+01 -2.398850903160211345e+01
6.418730277511463633e+00 1.845303134083341234e+01 -2.398850903160211345e+01
6.415211618738771548e+00 1.835141575239524414e+01 -2.398850903160211345e+01
6.403440848890267212e+00 1.815277392989525040e+01 -2.398850903160211345e+01
6.396734120610499730e+00 1.805397521023341056e+01 -2.398850903160211345e+01
6.378797497612421097e+00 1.786117331098703076e+01 -2.398850903160211345e+01
6.367700806771336985e+00 1.776704781552986390e+01 -2.398850903160211345e+01
6.341557899193224657e+00 1.758306505578844892e+01 -2.398850903160211345e+01
6.310520362441859987e+00 1.740442979893397890e+01 -2.398850903160211345e+01
6.274990406792627873e+00 1.723076681952009181e+01 -2.398850903160211345e+01
6.235323206607103153e+00 1.706173973952370559e+01 -2.398850903160211345e+01
6.191829752985714919e+00 1.689704754180533186e+01 -2.398850903160211345e+01
6.144779622586152179e+00 1.673642133952983357e+01 -2.398850903160211345e+01
6.094403676097526201e+00 1.657962137787886903e+01 -2.398850903160211345e+01
6.041203179138597612e+00 1.642609261590491698e+01 -2.398850903160211345e+01
5.985265942369360381e+00 1.627573235748288383e+01 -2.398850903160211345e+01
5.926254446272587018e+00 1.612888928295992841e+01 -2.398850903160211345e+01
5.864285739991433211e+00 1.598539253601389198e+01 -2.398850903160211345e+01
5.799453451460856002e+00 1.584508890887553534e+01 -2.398850903160211345e+01
5.731829686355016662e+00 1.570784101847198677e+01 -2.398850903160211345e+01
5.661466854136566695e+00 1.557352562681953856e+01 -2.398850903160211345e+01
5.551422069643871637e+00 1.537666978666030815e+01 -2.398850903160211345e+01
5.475074236617588852e+00 1.524835360826488007e+01 -2.398850903160211345e+01
5.396111394062802269e+00 1.512251176707041900e+01 -2.398850903160211345e+01
5.314491265486153360e+00 1.499908309134382023e+01 -2.398850903160211345e+01
5.230160331954283315e+00 1.487801259603717341e+01 -2.398850903160211345e+01
5.143055338909762852e+00 1.475925055967265109e+01 -2.398850903160211345e+01
5.053104680968640849e+00 1.464275170400620674e+01 -2.398850903160211345e+01
4.960229665750431671e+00 1.452847446932980446e+01 -2.398850903160211345e+01
4.864345659213469730e+00 1.441638037819215867e+01 -2.398850903160211345e+01
4.715489041154538263e+00 1.425097950925268542e+01 -2.398850903160211345e+01
4.612680671774706198e+00 1.414235845191346286e+01 -2.398850903160211345e+01
4.506315451511636816e+00 1.403581402524702959e+01 -2.398850903160211345e+01
4.396268158645031399e+00 1.393132248450190858e+01 -2.398850903160211345e+01
4.282413465359413252e+00 1.382886011012945104e+01 -2.398850903160211345e+01
4.164998038915768142e+00 1.372661413964157440e+01 -2.398850903160211345e+01
4.043207343113423669e+00 1.362613951399141143e+01 -2.398850903160211345e+01
3.916818917026259506e+00 1.352767505163415507e+01 -2.398850903160211345e+01
3.785412258772622884e+00 1.343045941544637856e+01 -2.398850903160211345e+01
3.648224825284150263e+00 1.333390613231692612e+01 -2.398850903160211345e+01
3.505428151831568861e+00 1.323936583587068050e+01 -2.398850903160211345e+01
3.355264088419890101e+00 1.314567783951062907e+01 -2.398850903160211345e+01
3.197324001936398208e+00 1.305312893514103045e+01 -2.398850903160211345e+01
3.077172924060074699e+00 1.298653887196124046e+01 -2.398850903160211345e+01
2.943037847919278249e+00 1.291661690179194188e+01 -2.398850903160211345e+01
2.760940591244254616e+00 1.282722581862896760e+01 -2.398850903160211345e+01
2.663402934640873632e+00 1.278266835919689015e+01 -2.398850903160211345e+01
2.458261468248826631e+00 1.269457905752979698e+01 -2.398850903160211345e+01
2.402924735528870759e+00 1.267181532143852252e+01 -2.398850903160211345e+01
2.231548138104904488e+00 1.260736456096489633e+01 -2.398850903160211345e+01
2.083843850222254268e+00 1.255445111411912684e+01 -2.398850903160211345e+01
1.773139591262195891e+00 1.245798106412082973e+01 -2.398850903160211345e+01
1.468918901883948802e+00 1.237976967649622573e+01 -2.398850903160211345e+01
1.169679498238733517e+00 1.231790304645420520e+01 -2.398850903160211345e+01
8.741801419212237301e-01 1.227101931942490509e+01 -2.398850903160211345e+01
5.813542290025951464e-01 1.223809876167227984e+01 -2.398850903160211345e+01
2.902542673300596010e-01 1.221861699689474889e+01 -2.398850903160211345e+01
0.000000000000000000e+00 1.221213963362543353e+01 -2.398850903160211345e+01
-2.902542673300596010e-01 1.221861699689474889e+01 -2.398850903160211345e+01

-2.603262124411995226e-01 1.058061164807907062e+01 -1.917043158728784746e+01
-5.210919191629372893e-01 1.059278228447142212e+01 -1.917043158728784746e+01
-7.827472969610104192e-01 1.061315290704465575e+01 -1.917043158728784746e+01
-1.045765627990084656e+00 1.064199676388623494e+01 -1.917043158728784746e+01
-1.310655807550773266e+00 1.067961768282516921e+01 -1.917043158728784746e+01
-1.394497332816053481e+00 1.069413118230354165e+01 -1.917043158728784746e+01
-1.577978190131611225e+00 1.072646271727012035e+01 -1.917043158728784746e+01
-1.848364606092329998e+00 1.078302698831836182e+01 -1.917043158728784746e+01
-2.122543020471535868e+00 1.085012491417047542e+01 -1.917043158728784746e+01
-2.401372686405951917e+00 1.092868657587027492e+01 -1.917043158728784746e+01
-2.558751614828530307e+00 1.097837503553475536e+01 -1.917043158728784746e+01
-2.685890809651713340e+00 1.101996445464275531e+01 -1.917043158728784746e+01
-2.973357027215883353e+00 1.112406053082329294e+01 -1.917043158728784746e+01
-3.157303925721057780e+00 1.119748230268066891e+01 -1.917043158728784746e+01
-3.277505827772667413e+00 1.124769897201796809e+01 -1.917043158728784746e+01
-3.498004344880230931e+00 1.134672529784960915e+01 -1.917043158728784746e+01
-3.656022227451108275e+00 1.142237678894776742e+01 -1.917043158728784746e+01
-3.806698852595980398e+00 1.149861579004353906e+01 -1.917043158728784746e+01
-4.021917170161039223e+00 1.161443337372758222e+01 -1.917043158728784746e+01
-4.158810571141599688e+00 1.169264724693059776e+01 -1.917043158728784746e+01
-4.355551720575142838e+00 1.181138268023172877e+01 -1.917043158728784746e+01
-4.481467911819348338e+00 1.189151038567142216e+01 -1.917043158728784746e+01
-4.663718400937902686e+00 1.201377908263351912e+01 -1.917043158728784746e+01
-4.780811363572103012e+00 1.209580909969379903e+01 -1.917043158728784746e+01
-4.950936680833175174e+00 1.222145921702405680e+01 -1.917043158728784746e+01
-5.114818664343690813e+00 1.234903020971887599e+01 -1.917043158728784746e+01
-5.273056571231217404e+00 1.247869987865859187e+01 -1.917043158728784746e+01
-5.425914662748732908e+00 1.261159248432297630e+01 -1.917043158728784746e+01
-5.574106400323237231e+00 1.274654477199638869e+01 -1.917043158728784746e+01
-5.717981161352433617e+00 1.288387192561186012e+01 -1.917043158728784746e+01
-5.857462406424023271e+00 1.302459955380113854e+01 -1.917043158728784746e+01
-5.992759737112791640e+00 1.316881183378000131e+01 -1.917043158728784746e+01
-6.124368962480664536e+00 1.331605367582471544e+01 -1.917043158728784746e+01
-6.252866492301164314e+00 1.346581813628461255e+01 -1.917043158728784746e+01
-6.377773851937901028e+00 1.361944001515221636e+01 -1.917043158728784746e+01
-6.499211179688893836e+00 1.377706289152195218e+01 -1.917043158728784746e+01
-6.617277994848311806e+00 1.393884765162765049e+01 -1.917043158728784746e+01
-6.732049942671821441e+00 1.410497577115960155e+01 -1.917043158728784746e+01
-6.806759126832925944e+00 1.421824135528636290e+01 -1.917043158728784746e+01
-6.916131315567318083e+00 1.439207986358813685e+01 -1.917043158728784746e+01
-7.022265098183890331e+00 1.457087699748440102e+01 -1.917043158728784746e+01
-7.125115017184408650e+00 1.475492671529123712e+01 -1.917043158728784746e+01
-7.191815152334278594e+00 1.488070936113187059e+01 -1.917043158728784746e+01
-7.288969650241143405e+00 1.507428844577297333e+01 -1.917043158728784746e+01
-7.382490457442900222e+00 1.527413719724441243e+01 -1.917043158728784746e+01
-7.472144649685800388e+00 1.548074693965960336e+01 -1.917043158728784746e+01
-7.529621712315590187e+00 1.562251892797758046e+01 -1.917043158728784746e+01
-7.612134173320204589e+00 1.584169634095900214e+01 -1.917043158728784746e+01
-7.664491692707164461e+00 1.599246988215969267e+01 -1.917043158728784746e+01
-7.714561449313148245e+00 1.614724220986423120e+01 -1.917043158728784746e+01
-7.785446655862594767e+00 1.638671836136386872e+01 -1.917043158728784746e+01
-7.851967576228295442e+00 1.663345753756818013e+01 -1.917043158728784746e+01
-7.892660989348240008e+00 1.680395695868178763e+01 -1.917043158728784746e+01
-7.930129898999712879e+00 1.697967737239334340e+01 -1.917043158728784746e+01
-7.964085948278876614e+00 1.716101539232337814e+01 -1.917043158728784746e+01
-7.994212275659555722e+00 1.734840722310871897e+01 -1.917043158728784746e+01
-8.033584977974461694e+00 1.763766097885720896e+01 -1.917043158728784746e+01
-8.054852786684731925e+00 1.783738563964949364e+01 -1.917043158728784746e+01
-8.063563354993718235e+00 1.794001098346091894e+01 -1.917043158728784746e+01
-8.076824541911094002e+00 1.815118234851612655e+01 -1.917043158728784746e+01
-8.081241526773883521e+00 1.825989808627029021e+01 -1.917043158728784746e+01
-8.086608103344005372e+00 1.848116093460206244e+01 -1.917043158728784746e+01
-8.086551013858164438e+00 1.870822277932256839e+01 -1.917043158728784746e+01
-8.078767561218118232e+00 1.894519242334509812e+01 -1.917043158728784746e+01
-8.071735214462242070e+00 1.906768012189805717e+01 -1.917043158728784746e+01
-8.052186856476168941e+00 1.931792340171429956e+01 -1.917043158728784746e+01
-8.039627493558029414e+00 1.944514568665635323e+01 -1.917043158728784746e+01
-8.024398525476193811e+00 1.957545390098518112e+01 -1.917043158728784746e+01
-8.006363672521640495e+00 1.970899813014663593e+01 -1.917043158728784746e+01
-7.985380781711924669e+00 1.984593628842658575e+01 -1.917043158728784746e+01
-7.935402872096814164e+00 2.012603611104313117e+01 -1.917043158728784746e+01
-7.905999932927157303e+00 2.026914746893702457e+01 -1.917043158728784746e+01
-7.872830534895037147e+00 2.041618869688067761e+01 -1.917043158728784746e+01
-7.835700178837945451e+00 2.056736085720435980e+01 -1.917043158728784746e+01
-7.794405723570492661e+00 2.072287586146006078e+01 -1.917043158728784746e+01
-7.749798258925009620e+00 2.087769327034390443e+01 -1.917043158728784746e+01
-7.700395507787098026e+00 2.103674543744705616e+01 -1.917043158728784746e+01
-7.645855297009127582e+00 2.120064862679551965e+01 -1.917043158728784746e+01
-7.559742532738489729e+00 2.144049358279744766e+01 -1.917043158728784746e+01
-7.520520476880076188e+00 2.154033788819293704e+01 -1.917043158728784746e+01
-7.448975331937468525e+00 2.171393511469032944e+01 -1.917043158728784746e+01
-7.370675320532278363e+00 2.189329846733050289e+01 -1.917043158728784746e+01
-7.267416445116968049e+00 2.211643863360369267e+01 -1.917043158728784746e+01
-7.191523148928166798e+00 2.226507184023260777e+01 -1.917043158728784746e+01
-7.089098951814372995e+00 2.245660234413995227e+01 -1.917043158728784746e+01
-6.977670551297688206e+00 2.265506981095814965e+01 -1.917043158728784746e+01
-6.916419539805492178e+00 2.276065006015471681e+01 -1.917043158728784746e+01
-6.855195519254759340e+00 2.285731937232247901e+01 -1.917043158728784746e+01
-6.720348214532781306e+00 2.306335349839614679e+01 -1.917043158728784746e+01
-6.573959480192351101e+00 2.327736358504653325e+01 -1.917043158728784746e+01
-6.508291465737221060e+00 2.337080558050679713e+01 -1.917043158728784746e+01
-6.411410511108432964e+00 2.349539810771857518e+01 -1.917043158728784746e+01
-6.231998728872611082e+00 2.371894312333852639e+01 -1.917043158728784746e+01
-6.044759450169212123e+00 2.394333984597667708e+01 -1.917043158728784746e+01
-5.813796681598391025e+00 2.418619830284854189e+01 -1.917043158728784746e+01
-5.528286216823808275e+00 2.447429971935455129e+01 -1.917043158728784746e+01
-5.291667729450265867e+00 2.468041922842132152e+01 -1.917043158728784746e+01
-4.961543754664880623e+00 2.495864382901404355e+01 -1.917043158728784746e+01
-4.618041251986632290e+00 2.520397837394908436e+01 -1.917043158728784746e+01
-4.348365830918490715e+00 2.539175152887728260e+01 -1.917043158728784746e+01
-4.200154440045994697e+00 2.547811550284207271e+01 -1.917043158728784746e+01
-3.693001506435646064e+00 2.576809284880635076e+01 -1.917043158728784746e+01
-3.001058843617767202e+00 2.608364187974604320e+01 -1.917043158728784746e+01
-2.278565403681467760e+00 2.633375490833462962e+01 -1.917043158728784746e+01
-1.532523988140664706e+00 2.651540534954075312e+01 -1.917043158728784746e+01
-7.703250861903214730e-01 2.662510483265394257e+01 -1.917043158728784746e+01
0.000000000000000000e+00 2.666176919624327368e+01 -1.917043158728784746e+01
7.703250861903214730e-01 2.662510483265394257e+01 -1.917043158728784746e+01
1.532523988140664706e+00 2.651540534954075312e+01 -1.917043158728784746e+01
2.278565403681467760e+00 2.633375490833462962e+01 -1.917043158728784746e+01
3.001058843617767202e+00 2.608364187974604320e+01 -1.917043158728784746e+01
3.693001506435646064e+00 2.576809284880635076e+01 -1.917043158728784746e+01
4.200154440045994697e+00 2.547811550284207271e+01 -1.917043158728784746e+01
4.348365830918490715e+00 2.539175152887728260e+01 -1.917043158728784746e+01
4.618041251986632290e+00 2.520397837394908436e+01 -1.917043158728784746e+01
4.961543754664880623e+00 2.495864382901404355e+01 -1.917043158728784746e+01
5.291667729450265867e+00 2.468041922842132152e+01 -1.917043158728784746e+01
5.528286216823808275e+00 2.447429971935455129e+01 -1.917043158728784746e+01
5.571701990713590291e+00 2.443111919844621838e+01 -1.917043158728784746e+01
5.813796681598391025e+00 2.418619830284854189e+01 -1.917043158728784746e+01
6.044759450169212123e+00 2.394333984597667708e+01 -1.917043158728784746e+01
6.231998728872611082e+00 2.371894312333852639e+01 -1.917043158728784746e+01
6.411410511108432964e+00 2.349539810771857518e+01 -1.917043158728784746e+01
6.508291465737221060e+00 2.337080558050679713e+01 -1.917043158728784746e+01
6.573959480192351101e+00 2.327736358504653325e+01 -1.917043158728784746e+01
6.720348214532781306e+00 2.306335349839614679e+01 -1.917043158728784746e+01
6.855195519254759340e+00 2.285731937232247901e+01 -1.917043158728784746e+01
6.916419539805492178e+00 2.276065006015471681e+01 -1.917043158728784746e+01
6.977670551297688206e+00 2.265506981095814965e+01 -1.917043158728784746e+01
7.089098951814372995e+00 2.245660234413995227e+01 -1.917043158728784746e+01
7.191523148928166798e+00 2.226507184023260777e+01 -1.917043158728784746e+01
7.267416445116968049e+00 2.211643863360369267e+01 -1.917043158728784746e+01
7.370675320532278363e+00 2.189329846733050289e+01 -1.917043158728784746e+01
7.448975331937468525e+00 2.171393511469032944e+01 -1.917043158728784746e+01
7.520520476880076188e+00 2.154033788819293704e+01 -1.917043158728784746e+01
7.585908823454482253e+00 2.136966168586529946e+01 -1.917043158728784746e+01
7.645855297009127582e+00 2.120064862679551965e+01 -1.917043158728784746e+01
7.700395507787098026e+00 2.103674543744705616e+01 -1.917043158728784746e+01
7.749798258925009620e+00 2.087769327034390443e+01 -1.917043158728784746e+01
7.791493797469391858e+00 2.073343174670796429e+01 -1.917043158728784746e+01
7.835700178837945451e+00 2.056736085720435980e+01 -1.917043158728784746e+01
7.872830534895037147e+00 2.041618869688067761e+01 -1.917043158728784746e+01
7.905999932927157303e+00 2.026914746893702457e+01 -1.917043158728784746e+01
7.935402872096814164e+00 2.012603611104313117e+01 -1.917043158728784746e+01
7.985380781711924669e+00 1.984593628842658575e+01 -1.917043158728784746e+01
8.006363672521640495e+00 1.970899813014663593e+01 -1.917043158728784746e+01
8.024398525476193811e+00 1.957545390098518112e+01 -1.917043158728784746e+01
8.039627493558029414e+00 1.944514568665635323e+01 -1.917043158728784746e+01
8.052186856476168941e+00 1.931792340171429956e+01 -1.917043158728784746e+01
8.071735214462242070e+00 1.906768012189805717e+01 -1.917043158728784746e+01
8.078767561218118232e+00 1.894519242334509812e+01 -1.917043158728784746e+01
8.086551013858164438e+00 1.870822277932256839e+01 -1.917043158728784746e+01
8.086608103344005372e+00 1.848116093460206244e+01 -1.917043158728784746e+01
8.081241526773883521e+00 1.825989808627029021e+01 -1.917043158728784746e+01
8.070909070796908225e+00 1.804458228426351596e+01 -1.917043158728784746e+01
8.063563354993718235e+00 1.794001098346091894e+01 -1.917043158728784746e+01
8.044840003363795233e+00 1.773662735891794995e+01 -1.917043158728784746e+01
8.021145104827420269e+00 1.754041489687160649e+01 -1.917043158728784746e+01
7.979648792776146138e+00 1.725392567110731434e+01 -1.917043158728784746e+01
7.947566146520667729e+00 1.706961788927262802e+01 -1.917043158728784746e+01
7.911815881530078087e+00 1.689114063912796126e+01 -1.917043158728784746e+01
7.872700390300154893e+00 1.671807796212905828e+01 -1.917043158728784746e+01
7.830494412698317142e+00 1.655005173002988528e+01 -1.917043158728784746e+01
7.785446655862594767e+00 1.638671836136386872e+01 -1.917043158728784746e+01
7.714561449313148245e+00 1.614724220986423120e+01 -1.917043158728784746e+01
7.664491692707164461e+00 1.599246988215969267e+01 -1.917043158728784746e+01
7.585143581834110194e+00 1.576773387952348671e+01 -1.917043158728784746e+01
7.529621712315590187e+00 1.562251892797758046e+01 -1.917043158728784746e+01
7.442706526601783779e+00 1.541109252383994388e+01 -1.917043158728784746e+01
7.382490457442900222e+00 1.527413719724441243e+01 -1.917043158728784746e+01
7.288969650241143405e+00 1.507428844577297333e+01 -1.917043158728784746e+01
7.191815152334278594e+00 1.488070936113187059e+01 -1.917043158728784746e+01
7.091201135654322307e+00 1.469297331943065288e+01 -1.917043158728784746e+01
6.987248947676760302e+00 1.451070968453664456e+01 -1.917043158728784746e+01
6.880032661866335886e+00 1.433359611756188912e+01 -1.917043158728784746e+01
6.769584256746723483e+00 1.416135179937447930e+01 -1.917043158728784746e+01
6.655898426645483923e+00 1.399373147119381855e+01 -1.917043158728784746e+01
6.538937026237690020e+00 1.383052020937255655e+01 -1.917043158728784746e+01
6.418633151707208384e+00 1.367152885924907224e+01 -1.917043158728784746e+01
6.294894863052800993e+00 1.351659006012902609e+01 -1.917043158728784746e+01
6.167608554453677172e+00 1.336555479943307745e+01 -1.917043158728784746e+01
6.036964007958161460e+00 1.321767237002999629e+01 -1.917043158728784746e+01
5.903016295672600222e+00 1.307227880967156963e+01 -1.917043158728784746e+01
5.764952556248347904e+00 1.293039925895748610e+01 -1.917043158728784746e+01
5.622566088873520052e+00 1.279194764319144362e+01 -1.917043158728784746e+01
5.425914662748732908e+00 1.261159248432297630e+01 -1.917043158728784746e+01
5.324594161682999705e+00 1.252263615646880446e+01 -1.917043158728784746e+01
5.168178494466067363e+00 1.239189926114849172e+01 -1.917043158728784746e+01
5.060832052183956264e+00 1.230651219689593390e+01 -1.917043158728784746e+01
4.894949135863717160e+00 1.217922550935363546e+01 -1.917043158728784746e+01
4.780811363572103012e+00 1.209580909969379903e+01 -1.917043158728784746e+01
4.603936287461990240e+00 1.197302638935352448e+01 -1.917043158728784746e+01
4.418946543301911944e+00 1.185127417111123904e+01 -1.917043158728784746e+01
4.255861889178791380e+00 1.175043076386290863e+01 -1.917043158728784746e+01
4.090873561823611837e+00 1.165336732268107411e+01 -1.917043158728784746e+01
3.913092863314155068e+00 1.155481778904819734e+01 -1.917043158728784746e+01
3.731955167644429139e+00 1.146032285814622043e+01 -1.917043158728784746e+01
3.578619035893489730e+00 1.138468773496306419e+01 -1.917043158728784746e+01
3.332681448990077122e+00 1.127185558310008062e+01 -1.917043158728784746e+01
3.157303925721057780e+00 1.119748230268066891e+01 -1.917043158728784746e+01
2.973357027215883353e+00 1.112406053082329294e+01 -1.917043158728784746e+01
2.685890809651713340e+00 1.101996445464275531e+01 -1.917043158728784746e+01
2.558751614828530307e+00 1.097837503553475536e+01 -1.917043158728784746e+01
2.401372686405951917e+00 1.092868657587027492e+01 -1.917043158728784746e+01
2.122543020471535868e+00 1.085012491417047542e+01 -1.917043158728784746e+01
1.848364606092329998e+00 1.078302698831836182e+01 -1.917043158728784746e+01
1.760734398049586202e+00 1.076441559399827241e+01 -1.917043158728784746e+01
1.577978190131611225e+00 1.072646271727012035e+01 -1.917043158728784746e+01
1.310655807550773266e+00 1.067961768282516921e+01 -1.917043158728784746e+01
1.045765627990084656e+00 1.064199676388623494e+01 -1.917043158728784746e+01
8.852860893501401929e-01 1.062434512904052752e+01 -1.917043158728784746e+01
7.827472969610104192e-01 1.061315290704465575e+01 -1.917043158728784746e+01
5.210919191629372893e-01 1.059278228447142212e+01 -1.917043158728784746e+01
2.603262124411995226e-01 1.058061164807907062e+01 -1.917043158728784746e+01
0.000000000000000000e+00 1.057656732585057746e+01 -1.917043158728784746e+01
-2.603262124411995226e-01 1.058061164807907062e+01 -1.917043158728784746e+01

0.000000000000000000e+00 8.777433902248525044e+00 -1.485182217939972027e+01
-2.328107420068178668e-01 8.779942528466863294e+00 -1.485182217939972027e+01
-4.658261684424287452e-01 8.787473479840588908e+00 -1.485182217939972027e+01
-6.992540190487208651e-01 8.800103619699381596e+00 -1.485182217939972027e+01
-9.333096157947752269e-01 8.817877987656176586e+00 -1.485182217939972027e+01
-1.168218565533887032e+00 8.840922043125988949e+00 -1.485182217939972027e+01
-1.404222742437317706e+00 8.869350502121294610e+00 -1.485182217939972027e+01
-1.641584158372567881e+00 8.903337667050047699e+00 -1.485182217939972027e+01
-1.880589943158913480e+00 8.943121594593122836e+00 -1.485182217939972027e+01
-1.940003012859203846e+00 8.954284810118323890e+00 -1.485182217939972027e+01
-2.121560346932769736e+00 8.988979634840244870e+00 -1.485182217939972027e+01
-2.364858956776866084e+00 9.041232623367404742e+00 -1.485182217939972027e+01
-2.610902816864328013e+00 9.100281618040058973e+00 -1.485182217939972027e+01
-2.860175380301911652e+00 9.166630677192458165e+00 -1.485182217939972027e+01
-3.113247621299601420e+00 9.240892642503467869e+00 -1.485182217939972027e+01
-3.370799233496791558e+00 9.323836643262545465e+00 -1.485182217939972027e+01
-3.633663260480406443e+00 9.416406892599809453e+00 -1.485182217939972027e+01
-3.902868026708639970e+00 9.519815307169174901e+00 -1.485182217939972027e+01
-4.143427984406725884e+00 9.619933636980565694e+00 -1.485182217939972027e+01
-4.353911784413170061e+00 9.713647303364707497e+00 -1.485182217939972027e+01
-4.554349469081428126e+00 9.808399015232962981e+00 -1.485182217939972027e+01
-4.763762736105255691e+00 9.913523972456081523e+00 -1.485182217939972027e+01
-4.988228838114133978e+00 1.003318335937214911e+01 -1.485182217939972027e+01
-5.218675257708863313e+00 1.016409935651952878e+01 -1.485182217939972027e+01
-5.384714836535374971e+00 1.026398546399146738e+01 -1.485182217939972027e+01
-5.597525382798377080e+00 1.039829753491169484e+01 -1.485182217939972027e+01
-5.802157152229038495e+00 1.053557197581140414e+01 -1.485182217939972027e+01
-5.999247704644057322e+00 1.067463279470714355e+01 -1.485182217939972027e+01
-6.189677703245747509e+00 1.081711224368795321e+01 -1.485182217939972027e+01
-6.374190539609289274e+00 1.096146357716227016e+01 -1.485182217939972027e+01
-6.553131924004254927e+00 1.110963678772457719e+01 -1.485182217939972027e+01
-6.727179442352383631e+00 1.126068867557126829e+01 -1.485182217939972027e+01
-6.896766965098277247e+00 1.141490567345319107e+01 -1.485182217939972027e+01
-7.062006378414077190e+00 1.157331575589116746e+01 -1.485182217939972027e+01
-7.223201736694480068e+00 1.173607929449416609e+01 -1.485182217939972027e+01
-7.420037430968033476e+00 1.194440376348844879e+01 -1.485182217939972027e+01
-7.573694240068051364e+00 1.211632790794027059e+01 -1.485182217939972027e+01
-7.724109029042284469e+00 1.229340477418618605e+01 -1.485182217939972027e+01
-7.871449683036501277e+00 1.247593519483412372e+01 -1.485182217939972027e+01
-8.015850035009680852e+00 1.266426489165995939e+01 -1.485182217939972027e+01
-8.157405477324020993e+00 1.285879322301410177e+01 -1.485182217939972027e+01
-8.296168107446952433e+00 1.305998346458470927e+01 -1.485182217939972027e+01
-8.432141405666197187e+00 1.326837487095861334e+01 -1.485182217939972027e+01
-8.565274444456161262e+00 1.348459680945876471e+01 -1.485182217939972027e+01
-8.695455629185593338e+00 1.370938531275281846e+01 -1.485182217939972027e+01
-8.791049422716994854e+00 1.388411173846619384e+01 -1.485182217939972027e+01
-8.915589564514764476e+00 1.412605466204293947e+01 -1.485182217939972027e+01
-9.006634093440156974e+00 1.431486534112559639e+01 -1.485182217939972027e+01
-9.125455053447204534e+00 1.457490821120061675e+01 -1.485182217939972027e+01
-9.211930084652665940e+00 1.477804863837549831e+01 -1.485182217939972027e+01
-9.295745139271321733e+00 1.498921528515528756e+01 -1.485182217939972027e+01
-9.376600893384052782e+00 1.520920070856455553e+01 -1.485182217939972027e+01
-9.479799018636533958e+00 1.551587769498728875e+01 -1.485182217939972027e+01
-9.529480130333679355e+00 1.567436148465132817e+01 -1.485182217939972027e+01
-9.600486155319263304e+00 1.592157957461882312e+01 -1.485182217939972027e+01
-9.645242915004143214e+00 1.609326894165734245e+01 -1.485182217939972027e+01
-9.708614626116936819e+00 1.636010700519963024e+01 -1.485182217939972027e+01
-9.748386823873580909e+00 1.654327008116476705e+01 -1.485182217939972027e+01
-9.767215322251416865e+00 1.663738779802468315e+01 -1.485182217939972027e+01
-9.802598116521421545e+00 1.683103543983362727e+01 -1.485182217939972027e+01
-9.849954823918013247e+00 1.713407552635064235e+01 -1.485182217939972027e+01
-9.877793879116943287e+00 1.734251871938771217e+01 -1.485182217939972027e+01
-9.901435024960953513e+00 1.755994467634095457e+01 -1.485182217939972027e+01
-9.920488448085540867e+00 1.778713929442558239e+01 -1.485182217939972027e+01
-9.935670336205433273e+00 1.801857612382808327e+01 -1.485182217939972027e+01
-9.945209253346721567e+00 1.826062459917008596e+01 -1.485182217939972027e+01
-9.948464134114612278e+00 1.851478033857651440e+01 -1.485182217939972027e+01
-9.945863955072878682e+00 1.877436150512519930e+01 -1.485182217939972027e+01
-9.935380718003054668e+00 1.904740569977100151e+01 -1.485182217939972027e+01
-9.916465719054672334e+00 1.933270026325381252e+01 -1.485182217939972027e+01
-9.903669978013761366e+00 1.947816972376736189e+01 -1.485182217939972027e+01
-9.888210827904554634e+00 1.962787569671093735e+01 -1.485182217939972027e+01
-9.869958545618501944e+00 1.978203075265625444e+01 -1.485182217939972027e+01
-9.848777639280379859e+00 1.994085916391407309e+01 -1.485182217939972027e+01
-9.824685563506198704e+00 2.009927246013168656e+01 -1.485182217939972027e+01
-9.797163818115354417e+00 2.026249524338198071e+01 -1.485182217939972027e+01
-9.766031873998727519e+00 2.043095811155534136e+01 -1.485182217939972027e+01
-9.723209914420941402e+00 2.064261576370458684e+01 -1.485182217939972027e+01
-9.691997917020749753e+00 2.077984932577156840e+01 -1.485182217939972027e+01
-9.648379093508356874e+00 2.095938553645762426e+01 -1.485182217939972027e+01
-9.600048309975280247e+00 2.114516265756034130e+01 -1.485182217939972027e+01
-9.548176542556012336e+00 2.133258377998162914e+01 -1.485182217939972027e+01
-9.487226327937733572e+00 2.152975519453280029e+01 -1.485182217939972027e+01
-9.421807225853997991e+00 2.172927395983775867e+01 -1.485182217939972027e+01
-9.322156757194754562e+00 2.201475352959786136e+01 -1.485182217939972027e+01
-9.270745338744850628e+00 2.214656828402891264e+01 -1.485182217939972027e+01
-9.183230093501901337e+00 2.236227120489101594e+01 -1.485182217939972027e+01
-9.087851584790634263e+00 2.258663450442659126e+01 -1.485182217939972027e+01
-9.043880995606683015e+00 2.268711690586889773e+01 -1.485182217939972027e+01
-8.982206839204296855e+00 2.281560254611098415e+01 -1.485182217939972027e+01
-8.865693931927809857e+00 2.305058122226372674e+01 -1.485182217939972027e+01
-8.712231908979681805e+00 2.334669799689387659e+01 -1.485182217939972027e+01
-8.597322694205834281e+00 2.354445446512152884e+01 -1.485182217939972027e+01
-8.442172498217502152e+00 2.380264593314169019e+01 -1.485182217939972027e+01
-8.326383539724449889e+00 2.398981018273607901e+01 -1.485182217939972027e+01
-8.079937325002026327e+00 2.434328224069483682e+01 -1.485182217939972027e+01
-7.885627735573982555e+00 2.461191582998490546e+01 -1.485182217939972027e+01
-7.633231987345062919e+00 2.492019635890521556e+01 -1.485182217939972027e+01
-7.390112595284230146e+00 2.520812316136105125e+01 -1.485182217939972027e+01
-7.073389301321509670e+00 2.553700543004068280e+01 -1.485182217939972027e+01
-6.840490716697759765e+00 2.577298437382489738e+01 -1.485182217939972027e+01
-6.355967668137942006e+00 2.619865785610350173e+01 -1.485182217939972027e+01
-6.238026841660780697e+00 2.630045433406655775e+01 -1.485182217939972027e+01
-5.908293000454052368e+00 2.654682446353151448e+01 -1.485182217939972027e+01
-5.585129578710042786e+00 2.678459077669845811e+01 -1.485182217939972027e+01
-4.885034279915015709e+00 2.721923364172339532e+01 -1.485182217939972027e+01
-4.142143924690625312e+00 2.759875717649481430e+01 -1.485182217939972027e+01
-3.361720558051523700e+00 2.791773936372351983e+01 -1.485182217939972027e+01
-2.549893683511802234e+00 2.817107401721067816e+01 -1.485182217939972027e+01
-1.713808657654832146e+00 2.835518616940780134e+01 -1.485182217939972027e+01
-8.610964759292805137e-01 2.846660095588444861e+01 -1.485182217939972027e+01
0.000000000000000000e+00 2.850389687841275332e+01 -1.485182217939972027e+01
8.610964759292805137e-01 2.846660095588444861e+01 -1.485182217939972027e+01
1.713808657654832146e+00 2.835518616940780134e+01 -1.485182217939972027e+01
2.549893683511802234e+00 2.817107401721067816e+01 -1.485182217939972027e+01
3.361720558051523700e+00 2.791773936372351983e+01 -1.485182217939972027e+01
4.142143924690625312e+00 2.759875717649481430e+01 -1.485182217939972027e+01
4.885034279915015709e+00 2.721923364172339532e+01 -1.485182217939972027e+01
5.585129578710042786e+00 2.678459077669845811e+01 -1.485182217939972027e+01
5.908293000454052368e+00 2.654682446353151448e+01 -1.485182217939972027e+01
6.238026841660780697e+00 2.630045433406655775e+01 -1.485182217939972027e+01
6.355967668137942006e+00 2.619865785610350173e+01 -1.485182217939972027e+01
6.840490716697759765e+00 2.577298437382489738e+01 -1.485182217939972027e+01
7.073389301321509670e+00 2.553700543004068280e+01 -1.485182217939972027e+01
7.390112595284230146e+00 2.520812316136105125e+01 -1.485182217939972027e+01
7.633231987345062919e+00 2.492019635890521556e+01 -1.485182217939972027e+01
7.885627735573982555e+00 2.461191582998490546e+01 -1.485182217939972027e+01
8.079937325002026327e+00 2.434328224069483682e+01 -1.485182217939972027e+01
8.326383539724449889e+00 2.398981018273607901e+01 -1.485182217939972027e+01
8.442172498217502152e+00 2.380264593314169019e+01 -1.485182217939972027e+01
8.597322694205834281e+00 2.354445446512152884e+01 -1.485182217939972027e+01
8.712231908979681805e+00 2.334669799689387659e+01 -1.485182217939972027e+01
8.865693931927809857e+00 2.305058122226372674e+01 -1.485182217939972027e+01
8.982206839204296855e+00 2.281560254611098415e+01 -1.485182217939972027e+01
9.043880995606683015e+00 2.268711690586889773e+01 -1.485182217939972027e+01
9.087851584790634263e+00 2.258663450442659126e+01 -1.485182217939972027e+01
9.183230093501901337e+00 2.236227120489101594e+01 -1.485182217939972027e+01
9.270745338744850628e+00 2.214656828402891264e+01 -1.485182217939972027e+01
9.322156757194754562e+00 2.201475352959786136e+01 -1.485182217939972027e+01
9.421807225853997991e+00 2.172927395983775867e+01 -1.485182217939972027e+01
9.487226327937733572e+00 2.152975519453280029e+01 -1.485182217939972027e+01
9.548176542556012336e+00 2.133258377998162914e+01 -1.485182217939972027e+01
9.600048309975280247e+00 2.114516265756034130e+01 -1.485182217939972027e+01
9.648379093508356874e+00 2.095938553645762426e+01 -1.485182217939972027e+01
9.691997917020749753e+00 2.077984932577156840e+01 -1.485182217939972027e+01
9.723209914420941402e+00 2.064261576370458684e+01 -1.485182217939972027e+01
9.766031873998727519e+00 2.043095811155534136e+01 -1.485182217939972027e+01
9.797163818115354417e+00 2.026249524338198071e+01 -1.485182217939972027e+01
9.824685563506198704e+00 2.009927246013168656e+01 -1.485182217939972027e+01
9.848777639280379859e+00 1.994085916391407309e+01 -1.485182217939972027e+01
9.869958545618501944e+00 1.978203075265625444e+01 -1.485182217939972027e+01
9.888210827904554634e+00 1.962787569671093735e+01 -1.485182217939972027e+01
9.903669978013761366e+00 1.947816972376736189e+01 -1.485182217939972027e+01
9.916465719054672334e+00 1.933270026325381252e+01 -1.485182217939972027e+01
9.935380718003054668e+00 1.904740569977100151e+01 -1.485182217939972027e+01
9.945863955072878682e+00 1.877436150512519930e+01 -1.485182217939972027e+01
9.948464134114612278e+00 1.851478033857651440e+01 -1.485182217939972027e+01
9.945209253346721567e+00 1.826062459917008596e+01 -1.485182217939972027e+01
9.935670336205433273e+00 1.801857612382808327e+01 -1.485182217939972027e+01
9.920488448085540867e+00 1.778713929442558239e+01 -1.485182217939972027e+01
9.901435024960953513e+00 1.755994467634095457e+01 -1.485182217939972027e+01
9.877793879116943287e+00 1.734251871938771217e+01 -1.485182217939972027e+01
9.849954823918013247e+00 1.713407552635064235e+01 -1.485182217939972027e+01
9.802598116521421545e+00 1.683103543983362727e+01 -1.485182217939972027e+01
9.767215322251416865e+00 1.663738779802468315e+01 -1.485182217939972027e+01
9.748386823873580909e+00 1.654327008116476705e+01 -1.485182217939972027e+01
9.708614626116936819e+00 1.636010700519963024e+01 -1.485182217939972027e+01
9.645242915004143214e+00 1.609326894165734245e+01 -1.485182217939972027e+01
9.600486155319263304e+00 1.592157957461882312e+01 -1.485182217939972027e+01
9.529480130333679355e+00 1.567436148465132817e+01 -1.485182217939972027e+01
9.479799018636533958e+00 1.551587769498728875e+01 -1.485182217939972027e+01
9.376600893384052782e+00 1.520920070856455553e+01 -1.485182217939972027e+01
9.295745139271321733e+00 1.498921528515528756e+01 -1.485182217939972027e+01
9.211930084652665940e+00 1.477804863837549831e+01 -1.485182217939972027e+01
9.125455053447204534e+00 1.457490821120061675e+01 -1.485182217939972027e+01
9.006634093440156974e+00 1.431486534112559639e+01 -1.485182217939972027e+01
8.915589564514764476e+00 1.412605466204293947e+01 -1.485182217939972027e+01
8.791049422716994854e+00 1.388411173846619384e+01 -1.485182217939972027e+01
8.695455629185593338e+00 1.370938531275281846e+01 -1.485182217939972027e+01
8.565274444456161262e+00 1.348459680945876471e+01 -1.485182217939972027e+01
8.432141405666197187e+00 1.326837487095861334e+01 -1.485182217939972027e+01
8.296168107446952433e+00 1.305998346458470927e+01 -1.485182217939972027e+01
8.157405477324020993e+00 1.285879322301410177e+01 -1.485182217939972027e+01
8.015850035009680852e+00 1.266426489165995939e+01 -1.485182217939972027e+01
7.871449683036501277e+00 1.247593519483412372e+01 -1.485182217939972027e+01
7.724109029042284469e+00 1.229340477418618605e+01 -1.485182217939972027e+01
7.573694240068051364e+00 1.211632790794027059e+01 -1.485182217939972027e+01
7.420037430968033476e+00 1.194440376348844879e+01 -1.485182217939972027e+01
7.223201736694480068e+00 1.173607929449416609e+01 -1.485182217939972027e+01
7.062006378414077190e+00 1.157331575589116746e+01 -1.485182217939972027e+01
6.896766965098277247e+00 1.141490567345319107e+01 -1.485182217939972027e+01
6.727179442352383631e+00 1.126068867557126829e+01 -1.485182217939972027e+01
6.553131924004254927e+00 1.110963678772457719e+01 -1.485182217939972027e+01
6.374190539609289274e+00 1.096146357716227016e+01 -1.485182217939972027e+01
6.189677703245747509e+00 1.081711224368795321e+01 -1.485182217939972027e+01
5.999247704644057322e+00 1.067463279470714355e+01 -1.485182217939972027e+01
5.802157152229038495e+00 1.053557197581140414e+01 -1.485182217939972027e+01
5.597525382798377080e+00 1.039829753491169484e+01 -1.485182217939972027e+01
5.384714836535374971e+00 1.026398546399146738e+01 -1.485182217939972027e+01
5.218675257708863313e+00 1.016409935651952878e+01 -1.485182217939972027e+01
4.988228838114133978e+00 1.003318335937214911e+01 -1.485182217939972027e+01
4.763762736105255691e+00 9.913523972456081523e+00 -1.485182217939972027e+01
4.554349469081428126e+00 9.808399015232962981e+00 -1.485182217939972027e+01
4.353911784413170061e+00 9.713647303364707497e+00 -1.485182217939972027e+01
4.143427984406725884e+00 9.619933636980565694e+00 -1.485182217939972027e+01
3.902868026708639970e+00 9.519815307169174901e+00 -1.485182217939972027e+01
3.633663260480406443e+00 9.416406892599809453e+00 -1.485182217939972027e+01
3.370799233496791558e+00 9.323836643262545465e+00 -1.485182217939972027e+01
3.113247621299601420e+00 9.240892642503467869e+00 -1.485182217939972027e+01
2.860175380301911652e+00 9.166630677192458165e+00 -1.485182217939972027e+01
2.610902816864328013e+00 9.100281618040058973e+00 -1.485182217939972027e+01
2.364858956776866084e+00 9.041232623367404742e+00 -1.485182217939972027e+01
2.121560346932769736e+00 8.988979634840244870e+00 -1.485182217939972027e+01
1.940003012859203846e+00 8.954284810118323890e+00 -1.485182217939972027e+01
1.880589943158913480e+00 8.943121594593122836e+00 -1.485182217939972027e+01
1.641584158372567881e+00 8.903337667050047699e+00 -1.485182217939972027e+01
1.404222742437317706e+00 8.869350502121294610e+00 -1.485182217939972027e+01
1.168218565533887032e+00 8.840922043125988949e+00 -1.485182217939972027e+01
9.333096157947752269e-01 8.817877987656176586e+00 -1.485182217939972027e+01
6.992540190487208651e-01 8.800103619699381596e+00 -1.485182217939972027e+01
4.658261684424287452e-01 8.787473479840588908e+00 -1.485182217939972027e+01
2.328107420068178668e-01 8.779942528466863294e+00 -1.485182217939972027e+01
0.000000000000000000e+00 8.777433902248525044e+00 -1.485182217939972027e+01

-6.269641413108026917e-01 6.815688196022114731e+00 -1.086975141944744827e+01
-8.362882005481023784e-01 6.826399726948108260e+00 -1.086975141944744827e+01
-1.045906332170650543e+00 6.840226157496300807e+00 -1.086975141944744827e+01
-1.255900427006296116e+00 6.857201677864843248e+00 -1.086975141944744827e+01
-1.466356318564275396e+00 6.877390401255417451e+00 -1.086975141944744827e+01
-1.629518448841726030e+00 6.895494449021254191e+00 -1.086975141944744827e+01
-1.889039444806439816e+00 6.927640945429722308e+00 -1.086975141944744827e+01
-2.180447374934537219e+00 6.970266194842850815e+00 -1.086975141944744827e+01
-2.314816540133260769e+00 6.991641111110509677e+00 -1.086975141944744827e+01
-2.529188495161886152e+00 7.029062728183418152e+00 -1.086975141944744827e+01
-2.744746925715844110e+00 7.070302620833542662e+00 -1.086975141944744827e+01
-2.961677886663513615e+00 7.115498370695426900e+00 -1.086975141944744827e+01
-3.092859668238731707e+00 7.144907172085444458e+00 -1.086975141944744827e+01
-3.400475945354979324e+00 7.218636880386643639e+00 -1.086975141944744827e+01
-3.687539867322486842e+00 7.295015473809156603e+00 -1.086975141944744827e+01
-3.947502490595915070e+00 7.370268145359450074e+00 -1.086975141944744827e+01
-4.075115428737959178e+00 7.409280174884878889e+00 -1.086975141944744827e+01
-4.266726217580159464e+00 7.470973727947743726e+00 -1.086975141944744827e+01
-4.540225700448734969e+00 7.564895369533018332e+00 -1.086975141944744827e+01
-4.778990867845767099e+00 7.652950994205688140e+00 -1.086975141944744827e+01
-4.962285216489907391e+00 7.724495246902645107e+00 -1.086975141944744827e+01
-5.088066620975256527e+00 7.775595186319712582e+00 -1.086975141944744827e+01
-5.329086417096249306e+00 7.878303724737336644e+00 -1.086975141944744827e+01
-5.444726252369281205e+00 7.929866300209562624e+00 -1.086975141944744827e+01
-5.612962879418205375e+00 8.007616758024603598e+00 -1.086975141944744827e+01
-5.828322110299765768e+00 8.112093425541027969e+00 -1.086975141944744827e+01
-6.084618760833447659e+00 8.243874361340338908e+00 -1.086975141944744827e+01
-6.328457483003667505e+00 8.377024785582323219e+00 -1.086975141944744827e+01
-6.561585482066518260e+00 8.511803769357198846e+00 -1.086975141944744827e+01
-6.829107193719317515e+00 8.676189978781367884e+00 -1.086975141944744827e+01
-7.084990836834423433e+00 8.843785798889989280e+00 -1.086975141944744827e+01
-7.290465417381099655e+00 8.985852432122758415e+00 -1.086975141944744827e+01
-7.528892689454730558e+00 9.159780046849167690e+00 -1.086975141944744827e+01
-7.721539756273715582e+00 9.307949218602717067e+00 -1.086975141944744827e+01
-7.946345039782400477e+00 9.489871704987660195e+00 -1.086975141944744827e+01
-8.056438302654328254e+00 9.582471100470472791e+00 -1.086975141944744827e+01
-8.165058925241135412e+00 9.676536468947992020e+00 -1.086975141944744827e+01
-8.272298744685464555e+00 9.772111158724243296e+00 -1.086975141944744827e+01
-8.378246060286947738e+00 9.869241740631634840e+00 -1.086975141944744827e+01
-8.586816211181488967e+00 1.006756628177299540e+01 -1.086975141944744827e+01
-8.791276497316875549e+00 1.027246709265621938e+01 -1.086975141944744827e+01
-8.992046850853082418e+00 1.048499655972367428e+01 -1.086975141944744827e+01
-9.091200208099269986e+00 1.059433559885898646e+01 -1.086975141944744827e+01
-9.189605158587784928e+00 1.070585449693068369e+01 -1.086975141944744827e+01
-9.287310944662795720e+00 1.081966294246953453e+01 -1.086975141944744827e+01
-9.384362349746449894e+00 1.093588150630600886e+01 -1.086975141944744827e+01
-9.480799553019258141e+00 1.105464288778796877e+01 -1.086975141944744827e+01
-9.576657983119435613e+00 1.117609329872098911e+01 -1.086975141944744827e+01
-9.735216526692459738e+00 1.138493179599765526e+01 -1.086975141944744827e+01
-9.892360126447501401e+00 1.160254862403581200e+01 -1.086975141944744827e+01
-1.004815835973118254e+01 1.182995292687329325e+01 -1.086975141944744827e+01
-1.014100487865465539e+01 1.197158175082827292e+01 -1.086975141944744827e+01
-1.023356167402817363e+01 1.211648965277388612e+01 -1.086975141944744827e+01
-1.038683476267944350e+01 1.236751448988901814e+01 -1.086975141944744827e+01
-1.047812453405639133e+01 1.252463971530478837e+01 -1.086975141944744827e+01
-1.053868456451449021e+01 1.263235262465762077e+01 -1.086975141944744827e+01
-1.065903306396893768e+01 1.285550134720791782e+01 -1.086975141944744827e+01
-1.074882491251617367e+01 1.302831960999073679e+01 -1.086975141944744827e+01
-1.080833523419224207e+01 1.314687450144745640e+01 -1.086975141944744827e+01
-1.092629667776887814e+01 1.339356268629583013e+01 -1.086975141944744827e+01
-1.098469578695119964e+01 1.352210203394108845e+01 -1.086975141944744827e+01
-1.107168058593122950e+01 1.372006169005069154e+01 -1.086975141944744827e+01
-1.115766699289967256e+01 1.392552792169798082e+01 -1.086975141944744827e+01
-1.121427395929437054e+01 1.406791231986495561e+01 -1.086975141944744827e+01
-1.127025348389776127e+01 1.421497151535575476e+01 -1.086975141944744827e+01
-1.132569162753661018e+01 1.436488860998037254e+01 -1.086975141944744827e+01
-1.138039122929795610e+01 1.451905662633311245e+01 -1.086975141944744827e+01
-1.146077779469426439e+01 1.476078273295368959e+01 -1.086975141944744827e+01
-1.151319178694211409e+01 1.492850654185146730e+01 -1.086975141944744827e+01
-1.156456842430660359e+01 1.509987437251714226e+01 -1.086975141944744827e+01
-1.163920360954058353e+01 1.536993822621131045e+01 -1.086975141944744827e+01
-1.171057562121484708e+01 1.565329034046639300e+01 -1.086975141944744827e+01
-1.177795814171734534e+01 1.595238219431779036e+01 -1.086975141944744827e+01
-1.184060082765722122e+01 1.626807011850423734e+01 -1.086975141944744827e+01
-1.187921055078362897e+01 1.648863530156366153e+01 -1.086975141944744827e+01
-1.189749657294424523e+01 1.660304180431322507e+01 -1.086975141944744827e+01
-1.193164385471579969e+01 1.683698427458697822e+01 -1.086975141944744827e+01
-1.196222093525001284e+01 1.708039800419308563e+01 -1.086975141944744827e+01
-1.197612415905709149e+01 1.720706234161932002e+01 -1.086975141944744827e+01
-1.200051333586397284e+01 1.746662084194045406e+01 -1.086975141944744827e+01
-1.201997041529503463e+01 1.773794948606555266e+01 -1.086975141944744827e+01
-1.203395850574024273e+01 1.802290189770264917e+01 -1.086975141944744827e+01
-1.204120445725117605e+01 1.831948944495445275e+01 -1.086975141944744827e+01
-1.204226278058412447e+01 1.855976800526223869e+01 -1.086975141944744827e+01
-1.203793690094571289e+01 1.879370923522784409e+01 -1.086975141944744827e+01
-1.203241132364866139e+01 1.895983368723599227e+01 -1.086975141944744827e+01
-1.202133586442556634e+01 1.919532947345771134e+01 -1.086975141944744827e+01
-1.199996581291428654e+01 1.948445193570920608e+01 -1.086975141944744827e+01
-1.198328408197856731e+01 1.966943961491780257e+01 -1.086975141944744827e+01
-1.196589674012948912e+01 1.984072158870224101e+01 -1.086975141944744827e+01
-1.193904321149629766e+01 2.005347832360575566e+01 -1.086975141944744827e+01
-1.191103744626408556e+01 2.025377879816306148e+01 -1.086975141944744827e+01
-1.187395605368924123e+01 2.049568858486865608e+01 -1.086975141944744827e+01
-1.184168969203706467e+01 2.067271321394628103e+01 -1.086975141944744827e+01
-1.179921476697377969e+01 2.089101249774860491e+01 -1.086975141944744827e+01
-1.174318321288254197e+01 2.115954294295765337e+01 -1.086975141944744827e+01
-1.169714130082385850e+01 2.134937347174553679e+01 -1.086975141944744827e+01
-1.163599665909213243e+01 2.158904132560268607e+01 -1.086975141944744827e+01
-1.157105520223937312e+01 2.183101458499940151e+01 -1.086975141944744827e+01
-1.149059836413364089e+01 2.209259589747187391e+01 -1.086975141944744827e+01
-1.135515740583774402e+01 2.250825359089378708e+01 -1.086975141944744827e+01
-1.130922796210141534e+01 2.263180916376992968e+01 -1.086975141944744827e+01
-1.120137785131031904e+01 2.291413968985345306e+01 -1.086975141944744827e+01
-1.109257478190063573e+01 2.318885115558202159e+01 -1.086975141944744827e+01
-1.094770293414866735e+01 2.351172990444079858e+01 -1.086975141944744827e+01
-1.078103054243972281e+01 2.386979750352465146e+01 -1.086975141944744827e+01
-1.063087358975891661e+01 2.415505834365634996e+01 -1.086975141944744827e+01
-1.041802565268930714e+01 2.454744056613032299e+01 -1.086975141944744827e+01
-1.023274905445478566e+01 2.484956408772966796e+01 -1.086975141944744827e+01
-1.000138780839785291e+01 2.521746948423179902e+01 -1.086975141944744827e+01
-9.727856345184779485e+00 2.560210313258925652e+01 -1.086975141944744827e+01
-9.529719353902066814e+00 2.587517684760299375e+01 -1.086975141944744827e+01
-9.425282844873089871e+00 2.600325280405995443e+01 -1.086975141944744827e+01
-9.001466703189496599e+00 2.651487778115971139e+01 -1.086975141944744827e+01
-8.678212925799154931e+00 2.685716867144624942e+01 -1.086975141944744827e+01
-8.416393386292307710e+00 2.713078319606023570e+01 -1.086975141944744827e+01
-7.774586472987830454e+00 2.771630218526647838e+01 -1.086975141944744827e+01
-7.077421681439701295e+00 2.826488820567996996e+01 -1.086975141944744827e+01
-6.327194439355830369e+00 2.876982969139374546e+01 -1.086975141944744827e+01
-5.527191970722891590e+00 2.922436828606167225e+01 -1.086975141944744827e+01
-4.681751369592156209e+00 2.962184464814679430e+01 -1.086975141944744827e+01
-3.796299852675371511e+00 2.995588436851694070e+01 -1.086975141944744827e+01
-2.877773348636959660e+00 3.022230397733872564e+01 -1.086975141944744827e+01
-1.933264166082613533e+00 3.041556343302438137e+01 -1.086975141944744827e+01
-9.710971342284913099e-01 3.053271481364592077e+01 -1.086975141944744827e+01
0.000000000000000000e+00 3.057196601245282608e+01 -1.086975141944744827e+01
9.710971342284913099e-01 3.053271481364592077e+01 -1.086975141944744827e+01
1.933264166082613533e+00 3.041556343302438137e+01 -1.086975141944744827e+01
2.877773348636959660e+00 3.022230397733872564e+01 -1.086975141944744827e+01
3.796299852675371511e+00 2.995588436851694070e+01 -1.086975141944744827e+01
4.681751369592156209e+00 2.962184464814679430e+01 -1.086975141944744827e+01
5.527191970722891590e+00 2.922436828606167225e+01 -1.086975141944744827e+01
6.327194439355830369e+00 2.876982969139374546e+01 -1.086975141944744827e+01
7.077421681439701295e+00 2.826488820567996996e+01 -1.086975141944744827e+01
7.774586472987830454e+00 2.771630218526647838e+01 -1.086975141944744827e+01
8.216698396796843440e+00 2.731430429451421205e+01 -1.086975141944744827e+01
8.416393386292307710e+00 2.713078319606023570e+01 -1.086975141944744827e+01
8.678212925799154931e+00 2.685716867144624942e+01 -1.086975141944744827e+01
9.001466703189496599e+00 2.651487778115971139e+01 -1.086975141944744827e+01
9.425282844873089871e+00 2.600325280405995443e+01 -1.086975141944744827e+01
9.529719353902066814e+00 2.587517684760299375e+01 -1.086975141944744827e+01
9.727856345184779485e+00 2.560210313258925652e+01 -1.086975141944744827e+01
1.000138780839785291e+01 2.521746948423179902e+01 -1.086975141944744827e+01
1.023274905445478566e+01 2.484956408772966796e+01 -1.086975141944744827e+01
1.041802565268930714e+01 2.454744056613032299e+01 -1.086975141944744827e+01
1.063087358975891661e+01 2.415505834365634996e+01 -1.086975141944744827e+01
1.078103054243972281e+01 2.386979750352465146e+01 -1.086975141944744827e+01
1.094770293414866735e+01 2.351172990444079858e+01 -1.086975141944744827e+01
1.109257478190063573e+01 2.318885115558202159e+01 -1.086975141944744827e+01
1.120137785131031904e+01 2.291413968985345306e+01 -1.086975141944744827e+01
1.135515740583774402e+01 2.250825359089378708e+01 -1.086975141944744827e+01
1.149059836413364089e+01 2.209259589747187391e+01 -1.086975141944744827e+01
1.157105520223937312e+01 2.183101458499940151e+01 -1.086975141944744827e+01
1.163599665909213243e+01 2.158904132560268607e+01 -1.086975141944744827e+01
1.169714130082385850e+01 2.134937347174553679e+01 -1.086975141944744827e+01
1.174318321288254197e+01 2.115954294295765337e+01 -1.086975141944744827e+01
1.179921476697377969e+01 2.089101249774860491e+01 -1.086975141944744827e+01
1.184168969203706467e+01 2.067271321394628103e+01 -1.086975141944744827e+01
1.187395605368924123e+01 2.049568858486865608e+01 -1.086975141944744827e+01
1.191103744626408556e+01 2.025377879816306148e+01 -1.086975141944744827e+01
1.193904321149629766e+01 2.005347832360575566e+01 -1.086975141944744827e+01
1.196589674012948912e+01 1.984072158870224101e+01 -1.086975141944744827e+01
1.198328408197856731e+01 1.966943961491780257e+01 -1.086975141944744827e+01
1.199996581291428654e+01 1.948445193570920608e+01 -1.086975141944744827e+01
1.202133586442556634e+01 1.919532947345771134e+01 -1.086975141944744827e+01
1.203241132364866139e+01 1.895983368723599227e+01 -1.086975141944744827e+01
1.203793690094571289e+01 1.879370923522784409e+01 -1.086975141944744827e+01
1.204134941277200177e+01 1.863301164690283684e+01 -1.086975141944744827e+01
1.204234729994231934e+01 1.847487779774651173e+01 -1.086975141944744827e+01
1.203838423984207573e+01 1.816890707137868333e+01 -1.086975141944744827e+01
1.202780927978585446e+01 1.787964962424912230e+01 -1.086975141944744827e+01
1.201085414841112353e+01 1.760033533888605461e+01 -1.086975141944744827e+01
1.198704862993948339e+01 1.731614707967644762e+01 -1.086975141944744827e+01
1.196222093525001284e+01 1.708039800419308563e+01 -1.086975141944744827e+01
1.194738159731896054e+01 1.695708724268375533e+01 -1.086975141944744827e+01
1.191290537053570020e+01 1.670552210575018037e+01 -1.086975141944744827e+01
1.187921055078362897e+01 1.648863530156366153e+01 -1.086975141944744827e+01
1.186023627742970810e+01 1.637701660256973923e+01 -1.086975141944744827e+01
1.182033046444097124e+01 1.616168563559964610e+01 -1.086975141944744827e+01
1.175597834125804653e+01 1.585046219095792530e+01 -1.086975141944744827e+01
1.168719006892160728e+01 1.555786517699528915e+01 -1.086975141944744827e+01
1.161466654053090153e+01 1.527809294621772196e+01 -1.086975141944744827e+01
1.153903358187073813e+01 1.501336608488736069e+01 -1.086975141944744827e+01
1.143421577360962438e+01 1.467874336623729903e+01 -1.086975141944744827e+01
1.135314650324591845e+01 1.444130704221641537e+01 -1.086975141944744827e+01
1.124234514077028635e+01 1.414083772515893855e+01 -1.086975141944744827e+01
1.115766699289967256e+01 1.392552792169798082e+01 -1.086975141944744827e+01
1.110047884028483978e+01 1.378751605455278906e+01 -1.086975141944744827e+01
1.104275323977584122e+01 1.365359740507833664e+01 -1.086975141944744827e+01
1.092629667776887814e+01 1.339356268629583013e+01 -1.086975141944744827e+01
1.080833523419224207e+01 1.314687450144745640e+01 -1.086975141944744827e+01
1.074882491251617367e+01 1.302831960999073679e+01 -1.086975141944744827e+01
1.065903306396893768e+01 1.285550134720791782e+01 -1.086975141944744827e+01
1.053868456451449021e+01 1.263235262465762077e+01 -1.086975141944744827e+01
1.041732295800031061e+01 1.241931809820662025e+01 -1.086975141944744827e+01
1.026432425537116977e+01 1.216567416177907290e+01 -1.086975141944744827e+01
1.011010861519431003e+01 1.192391573856813025e+01 -1.086975141944744827e+01
9.954838357927767944e+00 1.169227346092310782e+01 -1.086975141944744827e+01
9.798238942061050949e+00 1.147087239326535979e+01 -1.086975141944744827e+01
9.703620961106082632e+00 1.134249121684650774e+01 -1.086975141944744827e+01
9.608487598036933974e+00 1.121720173814407318e+01 -1.086975141944744827e+01
9.448719776939761061e+00 1.101476449412617598e+01 -1.086975141944744827e+01
9.352082013843016739e+00 1.089686626691172577e+01 -1.086975141944744827e+01
9.254817176498420395e+00 1.078146519418299576e+01 -1.086975141944744827e+01
9.156883534714953754e+00 1.066843276609721869e+01 -1.086975141944744827e+01
9.058234802740216196e+00 1.055765217134135980e+01 -1.086975141944744827e+01
8.858585009647967468e+00 1.034243062784604206e+01 -1.086975141944744827e+01
8.689539967497537987e+00 1.016910214381931610e+01 -1.086975141944744827e+01
8.483035675857559355e+00 9.967789464505964148e+00 -1.086975141944744827e+01
8.272298744685464555e+00 9.772111158724243296e+00 -1.086975141944744827e+01
8.165058925241135412e+00 9.676536468947992020e+00 -1.086975141944744827e+01
8.056438302654328254e+00 9.582471100470472791e+00 -1.086975141944744827e+01
7.946345039782400477e+00 9.489871704987660195e+00 -1.086975141944744827e+01
7.797169959959767027e+00 9.368259781030113587e+00 -1.086975141944744827e+01
7.606584284111627348e+00 9.218606514688822529e+00 -1.086975141944744827e+01
7.489717948022647676e+00 9.130584072045458299e+00 -1.086975141944744827e+01
7.370848898877137678e+00 9.043650818099598254e+00 -1.086975141944744827e+01
7.167978731959104621e+00 8.900200616916254859e+00 -1.086975141944744827e+01
6.958402640019841989e+00 8.759680359812275441e+00 -1.086975141944744827e+01
6.741331868890998003e+00 8.621193916971542137e+00 -1.086975141944744827e+01
6.515735190283067801e+00 8.484650867008449282e+00 -1.086975141944744827e+01
6.375944812752618596e+00 8.403970046619956946e+00 -1.086975141944744827e+01
6.232194003766000634e+00 8.323377643443080842e+00 -1.086975141944744827e+01
5.983559482093237847e+00 8.190820852411139441e+00 -1.086975141944744827e+01
5.721818102560161101e+00 8.059710688660157274e+00 -1.086975141944744827e+01
5.444726252369281205e+00 7.929866300209562624e+00 -1.086975141944744827e+01
5.210233069976647258e+00 7.826866638420044708e+00 -1.086975141944744827e+01
4.962285216489907391e+00 7.724495246902645107e+00 -1.086975141944744827e+01
4.698513669043775209e+00 7.622681723206972570e+00 -1.086975141944744827e+01
4.415956630337179334e+00 7.521387079271242726e+00 -1.086975141944744827e+01
4.266726217580159464e+00 7.470973727947743726e+00 -1.086975141944744827e+01
4.110904133635372659e+00 7.420600330588462690e+00 -1.086975141944744827e+01
3.847605020255921104e+00 7.340490406348737729e+00 -1.086975141944744827e+01
3.596468198721487930e+00 7.270000131785219644e+00 -1.086975141944744827e+01
3.304298305082388865e+00 7.194882959917343612e+00 -1.086975141944744827e+01
3.180177087565262184e+00 7.164866959584335504e+00 -1.086975141944744827e+01
2.961677886663513615e+00 7.115498370695426900e+00 -1.086975141944744827e+01
2.744746925715844110e+00 7.070302620833542662e+00 -1.086975141944744827e+01
2.478645925133416306e+00 7.020142274402920712e+00 -1.086975141944744827e+01
2.314816540133260769e+00 6.991641111110509677e+00 -1.086975141944744827e+01
2.101481270993823536e+00 6.957868104458833969e+00 -1.086975141944744827e+01
1.889039444806439816e+00 6.927640945429722308e+00 -1.086975141944744827e+01
1.629518448841726030e+00 6.895494449021254191e+00 -1.086975141944744827e+01
1.466356318564275396e+00 6.877390401255417451e+00 -1.086975141944744827e+01
1.255900427006296116e+00 6.857201677864843248e+00 -1.086975141944744827e+01
1.045906332170650543e+00 6.840226157496300807e+00 -1.086975141944744827e+01
8.362882005481023784e-01 6.826399726948108260e+00 -1.086975141944744827e+01
6.269641413108026917e-01 6.815688196022114731e+00 -1.086975141944744827e+01
4.178572720122337714e-01 6.808052418714840570e+00 -1.086975141944744827e+01
2.088931169382713393e-01 6.803485253822808332e+00 -1.086975141944744827e+01
0.000000000000000000e+00 6.801965257076354909e+00 -1.086975141944744827e+01
-2.088931169382713393e-01 6.803485253822808332e+00 -1.086975141944744827e+01
-4.178572720122337714e-01 6.808052418714840570e+00 -1.086975141944744827e+01
-6.269641413108026917e-01 6.815688196022114731e+00 -1.086975141944744827e+01

-5.701659095607927163e-01 4.658917359269770131e+00 -7.113011719922842424e+00
-9.502688742447464865e-01 4.672691754816995058e+00 -7.113011719922842424e+00
-1.330374149613911872e+00 4.693445021520291860e+00 -7.113011719922842424e+00
-1.710513757920095967e+00 4.721278469714605741e+00 -7.113011719922842424e+00
-2.090753487280968770e+00 4.756334016132110598e+00 -7.113011719922842424e+00
-2.471200677293771797e+00 4.798811777248223720e+00 -7.113011719922842424e+00
-2.852022162323968768e+00 4.848963585413282651e+00 -7.113011719922842424e+00
-3.233458342277708564e+00 4.907114688236466904e+00 -7.113011719922842424e+00
-3.424504750947158449e+00 4.939318072774905310e+00 -7.113011719922842424e+00
-3.615844955471756883e+00 4.973679036728486658e+00 -7.113011719922842424e+00
-3.807530668289222930e+00 5.010276789789331886e+00 -7.113011719922842424e+00
-3.999636299627269409e+00 5.049186314692669875e+00 -7.113011719922842424e+00
-4.192246867823933520e+00 5.090495405729003053e+00 -7.113011719922842424e+00
-4.372634860246682464e+00 5.131345881932912079e+00 -7.113011719922842424e+00
-4.715253121974650519e+00 5.214824547872936478e+00 -7.113011719922842424e+00
-5.027707576979516091e+00 5.297932271474038224e+00 -7.113011719922842424e+00
-5.174633397348078923e+00 5.339411787942077048e+00 -7.113011719922842424e+00
-5.365062899614906122e+00 5.395589331782598919e+00 -7.113011719922842424e+00
-5.517621135247779307e+00 5.442601646069953780e+00 -7.113011719922842424e+00
-5.709614946082011144e+00 5.504353393068656786e+00 -7.113011719922842424e+00
-5.892601017342830261e+00 5.565994102581183434e+00 -7.113011719922842424e+00
-6.067555103840930997e+00 5.627562596377379656e+00 -7.113011719922842424e+00
-6.235298817614836508e+00 5.689105943902132090e+00 -7.113011719922842424e+00
-6.396525432804819111e+00 5.750679490875589828e+00 -7.113011719922842424e+00
-6.551566154804870479e+00 5.812094823127627485e+00 -7.113011719922842424e+00
-6.701193547979888976e+00 5.873552824983841347e+00 -7.113011719922842424e+00
-6.985881200045340300e+00 5.996737374154424316e+00 -7.113011719922842424e+00
-7.165973479315098871e+00 6.078976276201155216e+00 -7.113011719922842424e+00
-7.296559040873624724e+00 6.140927569512700579e+00 -7.113011719922842424e+00
-7.423500249293972786e+00 6.202821828328074716e+00 -7.113011719922842424e+00
-7.587663660100332663e+00 6.285742782404685869e+00 -7.113011719922842424e+00
-7.862255445037677148e+00 6.431700141600200205e+00 -7.113011719922842424e+00
-7.975485806927379073e+00 6.494755217925050061e+00 -7.113011719922842424e+00
-8.158905379675926994e+00 6.600233487480022809e+00 -7.113011719922842424e+00
-8.440033864329809177e+00 6.771058235714562556e+00 -7.113011719922842424e+00
-8.575514676247932400e+00 6.857642918759521145e+00 -7.113011719922842424e+00
-8.708038354278096804e+00 6.944705291368098443e+00 -7.113011719922842424e+00
-8.837767676920874393e+00 7.032705409342601577e+00 -7.113011719922842424e+00
-8.996329865368251077e+00 7.144143090211493075e+00 -7.113011719922842424e+00
-9.212459251576682107e+00 7.302398155481094832e+00 -7.113011719922842424e+00
-9.333116255488789648e+00 7.394618314484263877e+00 -7.113011719922842424e+00
-9.481478983512408476e+00 7.511333408384304633e+00 -7.113011719922842424e+00
-9.598357135476481616e+00 7.606101605034798041e+00 -7.113011719922842424e+00
-9.713739287144905532e+00 7.702387691210111242e+00 -7.113011719922842424e+00
-9.827772199391317187e+00 7.800262141197632282e+00 -7.113011719922842424e+00
-9.940595857837044136e+00 7.899802521440545178e+00 -7.113011719922842424e+00
-1.005234387920985561e+01 8.001094426436884177e+00 -7.113011719922842424e+00
-1.019076230998096477e+01 8.130085342566532702e+00 -7.113011719922842424e+00
-1.032793339166359381e+01 8.262159452297195728e+00 -7.113011719922842424e+00
-1.043690526610208735e+01 8.370281728397840126e+00 -7.113011719922842424e+00
-1.054531651015190796e+01 8.480748342245084004e+00 -7.113011719922842424e+00
-1.065327333640066065e+01 8.593719401507685873e+00 -7.113011719922842424e+00
-1.076087875558150664e+01 8.709373133582310800e+00 -7.113011719922842424e+00
-1.086823313839473037e+01 8.827908151863423925e+00 -7.113011719922842424e+00
-1.100225809180311920e+01 8.980223302263542706e+00 -7.113011719922842424e+00
-1.110946688985511166e+01 9.105591672145525450e+00 -7.113011719922842424e+00
-1.121674139061100917e+01 9.234529255094056310e+00 -7.113011719922842424e+00
-1.132417292201310133e+01 9.367343863137351789e+00 -7.113011719922842424e+00
-1.143185351321944410e+01 9.504381033318033190e+00 -7.113011719922842424e+00
-1.153987711740245636e+01 9.646028982210117064e+00 -7.113011719922842424e+00
-1.164837168850752747e+01 9.792209263875216507e+00 -7.113011719922842424e+00
-1.175742551916736645e+01 9.943088730147231047e+00 -7.113011719922842424e+00
-1.186708535057787550e+01 1.009985471811453550e+01 -7.113011719922842424e+00
-1.194978996527234116e+01 1.022165696433198612e+01 -7.113011719922842424e+00
-1.206076507547956922e+01 1.038907709847019589e+01 -7.113011719922842424e+00
-1.217258871899995576e+01 1.056331201040578094e+01 -7.113011719922842424e+00
-1.225707443064004742e+01 1.069942427231395854e+01 -7.113011719922842424e+00
-1.237057637404704735e+01 1.088733365537646236e+01 -7.113011719922842424e+00
-1.245637483615304042e+01 1.103393899422409596e+01 -7.113011719922842424e+00
-1.254283033510915857e+01 1.118656254165725095e+01 -7.113011719922842424e+00
-1.262984713775841428e+01 1.134389493832095397e+01 -7.113011719922842424e+00
-1.271751179353904959e+01 1.150761876412311757e+01 -7.113011719922842424e+00
-1.283544095485086523e+01 1.173663338110068466e+01 -7.113011719922842424e+00
-1.289475864066536914e+01 1.185535637688081856e+01 -7.113011719922842424e+00
-1.304439556735666450e+01 1.216872293598239807e+01 -7.113011719922842424e+00
-1.316516122782254605e+01 1.243638827482005382e+01 -7.113011719922842424e+00
-1.325623671780246227e+01 1.264813820177251280e+01 -7.113011719922842424e+00
-1.331716481724935974e+01 1.279523056888459287e+01 -7.113011719922842424e+00
-1.340886910612088556e+01 1.302577485424513171e+01 -7.113011719922842424e+00
-1.346991989607796647e+01 1.318554451469718458e+01 -7.113011719922842424e+00
-1.359213310777824546e+01 1.352390233474104519e+01 -7.113011719922842424e+00
-1.365302638956474901e+01 1.370280833484549099e+01 -7.113011719922842424e+00
-1.371372687675977886e+01 1.388901907615526454e+01 -7.113011719922842424e+00
-1.377374626334056629e+01 1.408176804174723884e+01 -7.113011719922842424e+00
-1.383151475076507708e+01 1.427666415965511604e+01 -7.113011719922842424e+00
-1.392151076061847625e+01 1.460194006056671867e+01 -7.113011719922842424e+00
-1.395708842972187647e+01 1.473873500592242536e+01 -7.113011719922842424e+00
-1.400715933748873354e+01 1.494195177040884204e+01 -7.113011719922842424e+00
-1.406294293580177523e+01 1.518321081071599643e+01 -7.113011719922842424e+00
-1.408979467327841206e+01 1.530699877592312852e+01 -7.113011719922842424e+00
-1.414227793113175125e+01 1.556475785187596728e+01 -7.113011719922842424e+00
-1.416836069827405886e+01 1.570091280689223900e+01 -7.113011719922842424e+00
-1.421631262698562814e+01 1.597642810315307749e+01 -7.113011719922842424e+00
-1.423980236060008409e+01 1.612173605632655793e+01 -7.113011719922842424e+00
-1.428311238371503578e+01 1.642196892307722322e+01 -7.113011719922842424e+00
-1.432081926151542106e+01 1.672123569225155038e+01 -7.113011719922842424e+00
-1.435642332292199086e+01 1.707664920462603320e+01 -7.113011719922842424e+00
-1.437198032434296380e+01 1.725561699501256641e+01 -7.113011719922842424e+00
-1.438401103379526802e+01 1.743360575304713223e+01 -7.113011719922842424e+00
-1.440438881596264942e+01 1.780706520417520977e+01 -7.113011719922842424e+00
-1.441027099176782400e+01 1.801186376367571995e+01 -7.113011719922842424e+00
-1.441623691867375001e+01 1.837612582290968533e+01 -7.113011719922842424e+00
-1.441290935598146561e+01 1.864899793415043661e+01 -7.113011719922842424e+00
-1.440544428046639780e+01 1.896322264341042541e+01 -7.113011719922842424e+00
-1.438379821572459250e+01 1.935554385732905658e+01 -7.113011719922842424e+00
-1.436594728743718719e+01 1.960978980084797385e+01 -7.113011719922842424e+00
-1.434080225875726811e+01 1.987075300556658419e+01 -7.113011719922842424e+00
-1.430665991006156723e+01 2.019187042500531604e+01 -7.113011719922842424e+00
-1.427401865900541189e+01 2.042708490111312969e+01 -7.113011719922842424e+00
-1.421357937327267962e+01 2.083293296277959428e+01 -7.113011719922842424e+00
-1.417723807349591425e+01 2.102957832680932526e+01 -7.113011719922842424e+00
-1.408755667872238782e+01 2.149105600477097511e+01 -7.113011719922842424e+00
-1.404236444698588748e+01 2.168430104092041333e+01 -7.113011719922842424e+00
-1.392556984174325407e+01 2.216517741135781705e+01 -7.113011719922842424e+00
-1.385871593740905539e+01 2.239865268380335195e+01 -7.113011719922842424e+00
-1.372442272756988757e+01 2.285382784833751302e+01 -7.113011719922842424e+00
-1.361201795644771195e+01 2.318177309611207448e+01 -7.113011719922842424e+00
-1.348091268948290633e+01 2.355505451923185589e+01 -7.113011719922842424e+00
-1.328293258337351546e+01 2.404509624280093405e+01 -7.113011719922842424e+00
-1.319186753626006414e+01 2.426640849282598822e+01 -7.113011719922842424e+00
-1.307821953221194100e+01 2.451038889013661048e+01 -7.113011719922842424e+00
-1.285365470016226119e+01 2.498483099180453593e+01 -7.113011719922842424e+00
-1.246370950743617634e+01 2.570675651646162407e+01 -7.113011719922842424e+00
-1.224317666683397832e+01 2.606595116350127128e+01 -7.113011719922842424e+00
-1.201869107854933993e+01 2.642783539137370497e+01 -7.113011719922842424e+00
-1.151610845196863586e+01 2.714312525589259906e+01 -7.113011719922842424e+00
-1.095397435488295912e+01 2.784707954790093964e+01 -7.113011719922842424e+00
-1.033087542456321728e+01 2.853355381235946098e+01 -7.113011719922842424e+00
-9.646105115780919448e+00 2.919584481641226148e+01 -7.113011719922842424e+00
-8.899801608328765212e+00 2.982675851156889735e+01 -7.113011719922842424e+00
-8.093085265220373969e+00 3.041871180057858837e+01 -7.113011719922842424e+00
-7.228272754898968699e+00 3.096399088847538650e+01 -7.113011719922842424e+00
-6.309375939440631242e+00 3.145570682544536112e+01 -7.113011719922842424e+00
-5.340539123135358501e+00 3.188559817327009682e+01 -7.113011719922842424e+00
-4.328380003522756425e+00 3.224811214396329717e+01 -7.113011719922842424e+00
-3.279644017121132293e+00 3.253652065892611489e+01 -7.113011719922842424e+00
-2.202568726634144269e+00 3.274602029397482994e+01 -7.113011719922842424e+00
-1.106177872102660498e+00 3.287314316098730416e+01 -7.113011719922842424e+00
0.000000000000000000e+00 3.291575723713336288e+01 -7.113011719922842424e+00
1.106177872102660498e+00 3.287314316098730416e+01 -7.113011719922842424e+00
2.202568726634144269e+00 3.274602029397482994e+01 -7.113011719922842424e+00
3.279644017121132293e+00 3.253652065892611489e+01 -7.113011719922842424e+00
4.328380003522756425e+00 3.224811214396329717e+01 -7.113011719922842424e+00
5.340539123135358501e+00 3.188559817327009682e+01 -7.113011719922842424e+00
6.309375939440631242e+00 3.145570682544536112e+01 -7.113011719922842424e+00
7.228272754898968699e+00 3.096399088847538650e+01 -7.113011719922842424e+00
8.093085265220373969e+00 3.041871180057858837e+01 -7.113011719922842424e+00
8.899801608328765212e+00 2.982675851156889735e+01 -7.113011719922842424e+00
9.646105115780919448e+00 2.919584481641226148e+01 -7.113011719922842424e+00
1.033087542456321728e+01 2.853355381235946098e+01 -7.113011719922842424e+00
1.095397435488295912e+01 2.784707954790093964e+01 -7.113011719922842424e+00
1.151610845196863586e+01 2.714312525589259906e+01 -7.113011719922842424e+00
1.201869107854933993e+01 2.642783539137370497e+01 -7.113011719922842424e+00
1.246370950743617634e+01 2.570675651646162407e+01 -7.113011719922842424e+00
1.285365470016226119e+01 2.498483099180453593e+01 -7.113011719922842424e+00
1.307821953221194100e+01 2.451038889013661048e+01 -7.113011719922842424e+00
1.319186753626006414e+01 2.426640849282598822e+01 -7.113011719922842424e+00
1.328293258337351546e+01 2.404509624280093405e+01 -7.113011719922842424e+00
1.348091268948290633e+01 2.355505451923185589e+01 -7.113011719922842424e+00
1.361201795644771195e+01 2.318177309611207448e+01 -7.113011719922842424e+00
1.372442272756988757e+01 2.285382784833751302e+01 -7.113011719922842424e+00
1.385871593740905539e+01 2.239865268380335195e+01 -7.113011719922842424e+00
1.392556984174325407e+01 2.216517741135781705e+01 -7.113011719922842424e+00
1.404236444698588748e+01 2.168430104092041333e+01 -7.113011719922842424e+00
1.408755667872238782e+01 2.149105600477097511e+01 -7.113011719922842424e+00
1.417723807349591425e+01 2.102957832680932526e+01 -7.113011719922842424e+00
1.421357937327267962e+01 2.083293296277959428e+01 -7.113011719922842424e+00
1.427401865900541189e+01 2.042708490111312969e+01 -7.113011719922842424e+00
1.430665991006156723e+01 2.019187042500531604e+01 -7.113011719922842424e+00
1.434080225875726811e+01 1.987075300556658419e+01 -7.113011719922842424e+00
1.436972479394515823e+01 1.956851621657225593e+01 -7.113011719922842424e+00
1.438379821572459250e+01 1.935554385732905658e+01 -7.113011719922842424e+00
1.440544428046639780e+01 1.896322264341042541e+01 -7.113011719922842424e+00
1.441290935598146561e+01 1.864899793415043661e+01 -7.113011719922842424e+00
1.441580164060999891e+01 1.843070814769290777e+01 -7.113011719922842424e+00
1.441429594998586339e+01 1.821755101797753795e+01 -7.113011719922842424e+00
1.440438881596264942e+01 1.780706520417520977e+01 -7.113011719922842424e+00
1.438401103379526802e+01 1.743360575304713223e+01 -7.113011719922842424e+00
1.437198032434296380e+01 1.725561699501256641e+01 -7.113011719922842424e+00
1.435642332292199086e+01 1.707664920462603320e+01 -7.113011719922842424e+00
1.432081926151542106e+01 1.672123569225155038e+01 -7.113011719922842424e+00
1.428311238371503578e+01 1.642196892307722322e+01 -7.113011719922842424e+00
1.426216134961814674e+01 1.627030686174815699e+01 -7.113011719922842424e+00
1.421631262698562814e+01 1.597642810315307749e+01 -7.113011719922842424e+00
1.416815761530175521e+01 1.569983285701049525e+01 -7.113011719922842424e+00
1.414227793113175125e+01 1.556475785187596728e+01 -7.113011719922842424e+00
1.408979467327841206e+01 1.530699877592312852e+01 -7.113011719922842424e+00
1.406294293580177523e+01 1.518321081071599643e+01 -7.113011719922842424e+00
1.400715933748873354e+01 1.494195177040884204e+01 -7.113011719922842424e+00
1.395708842972187647e+01 1.473873500592242536e+01 -7.113011719922842424e+00
1.392151076061847625e+01 1.460194006056671867e+01 -7.113011719922842424e+00
1.383151475076507708e+01 1.427666415965511604e+01 -7.113011719922842424e+00
1.377374626334056629e+01 1.408176804174723884e+01 -7.113011719922842424e+00
1.371372687675977886e+01 1.388901907615526454e+01 -7.113011719922842424e+00
1.362255656284621530e+01 1.361230340688544338e+01 -7.113011719922842424e+00
1.356175205956375684e+01 1.343752447829790952e+01 -7.113011719922842424e+00
1.350054977595472394e+01 1.326806420373623041e+01 -7.113011719922842424e+00
1.343936104129474174e+01 1.310480312738620157e+01 -7.113011719922842424e+00
1.337843978111804333e+01 1.294839450652843205e+01 -7.113011719922842424e+00
1.325623671780246227e+01 1.264813820177251280e+01 -7.113011719922842424e+00
1.316516122782254605e+01 1.243638827482005382e+01 -7.113011719922842424e+00
1.310460227439654091e+01 1.230011519324233404e+01 -7.113011719922842424e+00
1.295442044989703589e+01 1.197805990652422459e+01 -7.113011719922842424e+00
1.286505831050367199e+01 1.179551318503324531e+01 -7.113011719922842424e+00
1.277637223238922104e+01 1.162096571382344834e+01 -7.113011719922842424e+00
1.262984713775841428e+01 1.134389493832095397e+01 -7.113011719922842424e+00
1.245637483615304042e+01 1.103393899422409596e+01 -7.113011719922842424e+00
1.237057637404704735e+01 1.088733365537646236e+01 -7.113011719922842424e+00
1.225707443064004742e+01 1.069942427231395854e+01 -7.113011719922842424e+00
1.217258871899995576e+01 1.056331201040578094e+01 -7.113011719922842424e+00
1.208863836937220881e+01 1.043190016012204602e+01 -7.113011719922842424e+00
1.189460695295647241e+01 1.014003591768275214e+01 -7.113011719922842424e+00
1.181217340500923463e+01 1.002069947493300006e+01 -7.113011719922842424e+00
1.170282901753628124e+01 9.866948516069491859e+00 -7.113011719922842424e+00
1.151283380921106669e+01 9.610161744204631873e+00 -7.113011719922842424e+00
1.132417292201310133e+01 9.367343863137351789e+00 -7.113011719922842424e+00
1.121674139061100917e+01 9.234529255094056310e+00 -7.113011719922842424e+00
1.110946688985511166e+01 9.105591672145525450e+00 -7.113011719922842424e+00
1.100225809180311920e+01 8.980223302263542706e+00 -7.113011719922842424e+00
1.086823313839473037e+01 8.827908151863423925e+00 -7.113011719922842424e+00
1.076087875558150664e+01 8.709373133582310800e+00 -7.113011719922842424e+00
1.065327333640066065e+01 8.593719401507685873e+00 -7.113011719922842424e+00
1.054531651015190796e+01 8.480748342245084004e+00 -7.113011719922842424e+00
1.043690526610208735e+01 8.370281728397840126e+00 -7.113011719922842424e+00
1.032793339166359381e+01 8.262159452297195728e+00 -7.113011719922842424e+00
1.021829096395742198e+01 8.156237513110998094e+00 -7.113011719922842424e+00
1.010786388112936507e+01 8.052386227074356029e+00 -7.113011719922842424e+00
9.968628619116973510e+00 7.924957757804687475e+00 -7.113011719922842424e+00
9.856086156326565373e+00 7.824987856619000759e+00 -7.113011719922842424e+00
9.742368425638556317e+00 7.726704492677430203e+00 -7.113011719922842424e+00
9.627337070814942166e+00 7.630028184570498695e+00 -7.113011719922842424e+00
9.510847064313928456e+00 7.534886766853184703e+00 -7.113011719922842424e+00
9.273029560414105532e+00 7.348341237610741317e+00 -7.113011719922842424e+00
9.151383184581538544e+00 7.256783070078894227e+00 -7.113011719922842424e+00
9.027622361646182370e+00 7.166514074247020361e+00 -7.113011719922842424e+00
8.901638195255499042e+00 7.077146794168879040e+00 -7.113011719922842424e+00
8.773243398095498691e+00 6.988559678548710963e+00 -7.113011719922842424e+00
8.508175430353791313e+00 6.814212173463630506e+00 -7.113011719922842424e+00
8.371058503132474016e+00 6.728177579856215118e+00 -7.113011719922842424e+00
8.230532672310490128e+00 6.642767810848758003e+00 -7.113011719922842424e+00
7.975485806927379073e+00 6.494755217925050061e+00 -7.113011719922842424e+00
7.862255445037677148e+00 6.431700141600200205e+00 -7.113011719922842424e+00
7.707219658657236572e+00 6.348201084186326781e+00 -7.113011719922842424e+00
7.587663660100332663e+00 6.285742782404685869e+00 -7.113011719922842424e+00
7.423500249293972786e+00 6.202821828328074716e+00 -7.113011719922842424e+00
7.296559040873624724e+00 6.140927569512700579e+00 -7.113011719922842424e+00
7.121622485863829510e+00 6.058401746060120274e+00 -7.113011719922842424e+00
6.845899567522119256e+00 5.935177337969981259e+00 -7.113011719922842424e+00
6.701193547979888976e+00 5.873552824983841347e+00 -7.113011719922842424e+00
6.551566154804870479e+00 5.812094823127627485e+00 -7.113011719922842424e+00
6.396525432804819111e+00 5.750679490875589828e+00 -7.113011719922842424e+00
6.235298817614836508e+00 5.689105943902132090e+00 -7.113011719922842424e+00
5.951921609964236026e+00 5.586595722900802308e+00 -7.113011719922842424e+00
5.646618833971235318e+00 5.483763059905188975e+00 -7.113011719922842424e+00
5.315458231156965141e+00 5.380708184266778105e+00 -7.113011719922842424e+00
5.166789056717202122e+00 5.337151286655245741e+00 -7.113011719922842424e+00
4.969885002346252634e+00 5.281994091994240748e+00 -7.113011719922842424e+00
4.632679686173682754e+00 5.193988736347115776e+00 -7.113011719922842424e+00
4.280749927334898786e+00 5.110351921199988823e+00 -7.113011719922842424e+00
3.990745296866359038e+00 5.047355968756452427e+00 -7.113011719922842424e+00
3.807530668289222930e+00 5.010276789789331886e+00 -7.113011719922842424e+00
3.615844955471756883e+00 4.973679036728486658e+00 -7.113011719922842424e+00
3.424504750947158449e+00 4.939318072774905310e+00 -7.113011719922842424e+00
3.233458342277708564e+00 4.907114688236466904e+00 -7.113011719922842424e+00
2.852022162323968768e+00 4.848963585413282651e+00 -7.113011719922842424e+00
2.471200677293771797e+00 4.798811777248223720e+00 -7.113011719922842424e+00
2.090753487280968770e+00 4.756334016132110598e+00 -7.113011719922842424e+00
1.710513757920095967e+00 4.721278469714605741e+00 -7.113011719922842424e+00
1.330374149613911872e+00 4.693445021520291860e+00 -7.113011719922842424e+00
9.502688742447464865e-01 4.672691754816995058e+00 -7.113011719922842424e+00
5.701659095607927163e-01 4.658917359269770131e+00 -7.113011719922842424e+00
1.900566952345550953e-01 4.652039075508013433e+00 -7.113011719922842424e+00
-1.900566952345550953e-01 4.652039075508013433e+00 -7.113011719922842424e+00
-5.701659095607927163e-01 4.658917359269770131e+00 -7.113011719922842424e+00

-8.888577125853439620e-01 2.362633023883268013e+00 -3.498810527028197725e+00
-1.420357485884879312e+00 2.377631844663204319e+00 -3.498810527028197725e+00
-1.949383072819043550e+00 2.399619788284057531e+00 -3.498810527028197725e+00
-2.475086795879938961e+00 2.428668762166005912e+00 -3.498810527028197725e+00
-2.996691208876204993e+00 2.464889981578216815e+00 -3.498810527028197725e+00
-3.513521262262654155e+00 2.508430507126643949e+00 -3.498810527028197725e+00
-4.002428905886075583e+00 2.557094488297143808e+00 -3.498810527028197725e+00
-4.483064354337438218e+00 2.612473580113052307e+00 -3.498810527028197725e+00
-4.899068430570611810e+00 2.666881983415976709e+00 -3.498810527028197725e+00
-5.148756745693887638e+00 2.702640113790147236e+00 -3.498810527028197725e+00
-5.360237593290959168e+00 2.734819131427504324e+00 -3.498810527028197725e+00
-5.596791560576975577e+00 2.773029200898699642e+00 -3.498810527028197725e+00
-5.799704247583540528e+00 2.807704749844168735e+00 -3.498810527028197725e+00
-6.011964156732513054e+00 2.845961572507867743e+00 -3.498810527028197725e+00
-6.257996653712129209e+00 2.892974338240978938e+00 -3.498810527028197725e+00
-6.654289785180881545e+00 2.975156675177391907e+00 -3.498810527028197725e+00
-7.018698396150266916e+00 3.058315278122507586e+00 -3.498810527028197725e+00
-7.216348784074572364e+00 3.106739274854729782e+00 -3.498810527028197725e+00
-7.402779300646313843e+00 3.154714003273976886e+00 -3.498810527028197725e+00
-7.579151950465627507e+00 3.202259672637560506e+00 -3.498810527028197725e+00
-7.800380034299768894e+00 3.265003894682139141e+00 -3.498810527028197725e+00
-8.007526507600863042e+00 3.327094074697859227e+00 -3.498810527028197725e+00
-8.154665953743178264e+00 3.373295213462399467e+00 -3.498810527028197725e+00
-8.295426562449069507e+00 3.419206141413724254e+00 -3.498810527028197725e+00
-8.474090270045786966e+00 3.479985614427063112e+00 -3.498810527028197725e+00
-8.643437236979895744e+00 3.540344319182365140e+00 -3.498810527028197725e+00
-8.804403396236331503e+00 3.600329444179945160e+00 -3.498810527028197725e+00
-8.957797421488459477e+00 3.659992544963513339e+00 -3.498810527028197725e+00
-9.104320088990679238e+00 3.719389547091752402e+00 -3.498810527028197725e+00
-9.278761953908897908e+00 3.793298138300785105e+00 -3.498810527028197725e+00
-9.411964160291525161e+00 3.852275619020866237e+00 -3.498810527028197725e+00
-9.540095079219216956e+00 3.911057972552677953e+00 -3.498810527028197725e+00
-9.693730045446715238e+00 3.984387263610877916e+00 -3.498810527028197725e+00
-9.840760134395583947e+00 4.057658635874206610e+00 -3.498810527028197725e+00
-9.981799787537688928e+00 4.130980439589912123e+00 -3.498810527028197725e+00
-1.009073039005607342e+01 4.189672493216375138e+00 -3.498810527028197725e+00
-1.024825301862107096e+01 4.277822677809652419e+00 -3.498810527028197725e+00
-1.037454177212996775e+01 4.351602894233463026e+00 -3.498810527028197725e+00
-1.049685011854419336e+01 4.425568238406476951e+00 -3.498810527028197725e+00
-1.063876464174019176e+01 4.514849647185734227e+00 -3.498810527028197725e+00
-1.075338517007589445e+01 4.589734691658153842e+00 -3.498810527028197725e+00
-1.088701297234765164e+01 4.680274583724538751e+00 -3.498810527028197725e+00
-1.101682654463924216e+01 4.771634780288328770e+00 -3.498810527028197725e+00
-1.114314633441580327e+01 4.864136942620010728e+00 -3.498810527028197725e+00
-1.126657844840133649e+01 4.957518935293002471e+00 -3.498810527028197725e+00
-1.138728352114673115e+01 5.052286295563531482e+00 -3.498810527028197725e+00
-1.150562546987613821e+01 5.148544373563535892e+00 -3.498810527028197725e+00
-1.164117376573453733e+01 5.262840841013604276e+00 -3.498810527028197725e+00
-1.175558837221298347e+01 5.362592227806551648e+00 -3.498810527028197725e+00
-1.186859646236615617e+01 5.464332854519621918e+00 -3.498810527028197725e+00
-1.198047512519957536e+01 5.568248468158404130e+00 -3.498810527028197725e+00
-1.209148958304406563e+01 5.674550475727889953e+00 -3.498810527028197725e+00
-1.220189657297431474e+01 5.783479764155483593e+00 -3.498810527028197725e+00
-1.231194779309251963e+01 5.895311122287551164e+00 -3.498810527028197725e+00
-1.244031259795323052e+01 6.029538728597993114e+00 -3.498810527028197725e+00
-1.256895299796378751e+01 6.168562985140317423e+00 -3.498810527028197725e+00
-1.269826860191574269e+01 6.313067270727037439e+00 -3.498810527028197725e+00
-1.284751031549597222e+01 6.485462262079803253e+00 -3.498810527028197725e+00
-1.297987010241043038e+01 6.643544124336517420e+00 -3.498810527028197725e+00
-1.313382101475417940e+01 6.833658050809484408e+00 -3.498810527028197725e+00
-1.325161464648466492e+01 6.983843187873385538e+00 -3.498810527028197725e+00
-1.339212389861691577e+01 7.167961586861214762e+00 -3.498810527028197725e+00
-1.353654193550372753e+01 7.363479313488422662e+00 -3.498810527028197725e+00
-1.364249199403301915e+01 7.511030651090323751e+00 -3.498810527028197725e+00
-1.377311998806464999e+01 7.697370958962009624e+00 -3.498810527028197725e+00
-1.390808661599853835e+01 7.895688030469857566e+00 -3.498810527028197725e+00
-1.404798664386390783e+01 8.107569940200509251e+00 -3.498810527028197725e+00
-1.419347493346498723e+01 8.334950031931130709e+00 -3.498810527028197725e+00
-1.429399387999845850e+01 8.496581042070552314e+00 -3.498810527028197725e+00
-1.439746212743881237e+01 8.666551812567599100e+00 -3.498810527028197725e+00
-1.453151376060286282e+01 8.893005703721664545e+00 -3.498810527028197725e+00
-1.464281125548289353e+01 9.086518402998027710e+00 -3.498810527028197725e+00
-1.475809009313679709e+01 9.292598603575527250e+00 -3.498810527028197725e+00
-1.487765461009765033e+01 9.512732750683760230e+00 -3.498810527028197725e+00
-1.500182128321296737e+01 9.748683077487084958e+00 -3.498810527028197725e+00
-1.509831381345799528e+01 9.937615251187787990e+00 -3.498810527028197725e+00
-1.519742687037384421e+01 1.013700133465813913e+01 -3.498810527028197725e+00
-1.529970084034194855e+01 1.034894678159163739e+01 -3.498810527028197725e+00
-1.540526130165574692e+01 1.057477812841852582e+01 -3.498810527028197725e+00
-1.551421464084753232e+01 1.081603716415670213e+01 -3.498810527028197725e+00
-1.560654035507243265e+01 1.102742385903242628e+01 -3.498810527028197725e+00
-1.570345631916652351e+01 1.125732718372300312e+01 -3.498810527028197725e+00
-1.578175283555448161e+01 1.144932491816236997e+01 -3.498810527028197725e+00
-1.586201181838361407e+01 1.165211302958769224e+01 -3.498810527028197725e+00
-1.596906713567835112e+01 1.193373108691521267e+01 -3.498810527028197725e+00
-1.611092248799792159e+01 1.232998029102836668e+01 -3.498810527028197725e+00
-1.619977243764094510e+01 1.259227975483941009e+01 -3.498810527028197725e+00
-1.628356693493216412e+01 1.285343886377227562e+01 -3.498810527028197725e+00
-1.632749619570403965e+01 1.299513401660440870e+01 -3.498810527028197725e+00
-1.641592337626315157e+01 1.329302465947416678e+01 -3.498810527028197725e+00
-1.652173268308776954e+01 1.367640067761097100e+01 -3.498810527028197725e+00
-1.662041387261655956e+01 1.406662270855675345e+01 -3.498810527028197725e+00
-1.671358510782537721e+01 1.447261952114638461e+01 -3.498810527028197725e+00
-1.680038105841379448e+01 1.489519033135799120e+01 -3.498810527028197725e+00
-1.687982009512725057e+01 1.533514747026596581e+01 -3.498810527028197725e+00
-1.695078986280267230e+01 1.579330977396652003e+01 -3.498810527028197725e+00
-1.701203125510165037e+01 1.627049385349249278e+01 -3.498810527028197725e+00
-1.706212072216198550e+01 1.676750273973818040e+01 -3.498810527028197725e+00
-1.709952165270236080e+01 1.728500818082370927e+01 -3.498810527028197725e+00
-1.712251093275415670e+01 1.782366811701130160e+01 -3.498810527028197725e+00
-1.712905948279436785e+01 1.838420185782378269e+01 -3.498810527028197725e+00
-1.712052791258359008e+01 1.882103237652888694e+01 -3.498810527028197725e+00
-1.711719975535218907e+01 1.896691752003161113e+01 -3.498810527028197725e+00
-1.708445681420235829e+01 1.957232870027306149e+01 -3.498810527028197725e+00
-1.702825866757247653e+01 2.020062921845187631e+01 -3.498810527028197725e+00
-1.696391851522508887e+01 2.071267744955845558e+01 -3.498810527028197725e+00
-1.694607433115865192e+01 2.085164571268210665e+01 -3.498810527028197725e+00
-1.683471709686234874e+01 2.152527910218864093e+01 -3.498810527028197725e+00
-1.669101525742845382e+01 2.222096121946446345e+01 -3.498810527028197725e+00
-1.651160022407315964e+01 2.293778722174584317e+01 -3.498810527028197725e+00
-1.629292561108110249e+01 2.367445858908577705e+01 -3.498810527028197725e+00
-1.603129667798143743e+01 2.442922187981138649e+01 -3.498810527028197725e+00
-1.572291234873806332e+01 2.519980443199781917e+01 -3.498810527028197725e+00
-1.536392216712286540e+01 2.598334885865783406e+01 -3.498810527028197725e+00
-1.495050056030640917e+01 2.677634900246720662e+01 -3.498810527028197725e+00
-1.447937270225560624e+01 2.757465884459608674e+01 -3.498810527028197725e+00
-1.394696685911576850e+01 2.837339503227264004e+01 -3.498810527028197725e+00
-1.335003676299171893e+01 2.916684538203394084e+01 -3.498810527028197725e+00
-1.268674539170772420e+01 2.994884361945547369e+01 -3.498810527028197725e+00
-1.195491088998728024e+01 3.071220029744011626e+01 -3.498810527028197725e+00
-1.115391201251700792e+01 3.144938615069281695e+01 -3.498810527028197725e+00
-1.028372661061949067e+01 3.215214126022281960e+01 -3.498810527028197725e+00
-9.346027647926852922e+00 3.281228265090586405e+01 -3.498810527028197725e+00
-8.342886039192293879e+00 3.342067127619009881e+01 -3.498810527028197725e+00
-7.278811881913128445e+00 3.396933382608052909e+01 -3.498810527028197725e+00
-6.158981698493516177e+00 3.444991988150472650e+01 -3.498810527028197725e+00
-4.990002660946066371e+00 3.485459364350307965e+01 -3.498810527028197725e+00
-3.779990015718923235e+00 3.517674675010364638e+01 -3.498810527028197725e+00
-2.538155203106656099e+00 3.541094223589248458e+01 -3.498810527028197725e+00
-1.274589537732885969e+00 3.555312883848193195e+01 -3.498810527028197725e+00
0.000000000000000000e+00 3.560080615294173612e+01 -3.498810527028197725e+00
1.274589537732885969e+00 3.555312883848193195e+01 -3.498810527028197725e+00
2.538155203106656099e+00 3.541094223589248458e+01 -3.498810527028197725e+00
3.779990015718923235e+00 3.517674675010364638e+01 -3.498810527028197725e+00
4.990002660946066371e+00 3.485459364350307965e+01 -3.498810527028197725e+00
6.158981698493516177e+00 3.444991988150472650e+01 -3.498810527028197725e+00
7.278811881913128445e+00 3.396933382608052909e+01 -3.498810527028197725e+00
8.342886039192293879e+00 3.342067127619009881e+01 -3.498810527028197725e+00
9.346027647926852922e+00 3.281228265090586405e+01 -3.498810527028197725e+00
1.028372661061949067e+01 3.215214126022281960e+01 -3.498810527028197725e+00
1.115391201251700792e+01 3.144938615069281695e+01 -3.498810527028197725e+00
1.195491088998728024e+01 3.071220029744011626e+01 -3.498810527028197725e+00
1.268674539170772420e+01 2.994884361945547369e+01 -3.498810527028197725e+00
1.335003676299171893e+01 2.916684538203394084e+01 -3.498810527028197725e+00
1.394696685911576850e+01 2.837339503227264004e+01 -3.498810527028197725e+00
1.447937270225560624e+01 2.757465884459608674e+01 -3.498810527028197725e+00
1.495050056030640917e+01 2.677634900246720662e+01 -3.498810527028197725e+00
1.536392216712286540e+01 2.598334885865783406e+01 -3.498810527028197725e+00
1.572291234873806332e+01 2.519980443199781917e+01 -3.498810527028197725e+00
1.603129667798143743e+01 2.442922187981138649e+01 -3.498810527028197725e+00
1.629292561108110249e+01 2.367445858908577705e+01 -3.498810527028197725e+00
1.651160022407315964e+01 2.293778722174584317e+01 -3.498810527028197725e+00
1.669101525742845382e+01 2.222096121946446345e+01 -3.498810527028197725e+00
1.683471709686234874e+01 2.152527910218864093e+01 -3.498810527028197725e+00
1.694607433115865192e+01 2.085164571268210665e+01 -3.498810527028197725e+00
1.702895100471466350e+01 2.019310173040995693e+01 -3.498810527028197725e+00
1.708445681420235829e+01 1.957232870027306149e+01 -3.498810527028197725e+00
1.711719975535218907e+01 1.896691752003161113e+01 -3.498810527028197725e+00
1.712905948279436785e+01 1.838420185782378269e+01 -3.498810527028197725e+00
1.712550426554647487e+01 1.803725872410267073e+01 -3.498810527028197725e+00
1.712251093275415670e+01 1.782366811701130160e+01 -3.498810527028197725e+00
1.709952165270236080e+01 1.728500818082370927e+01 -3.498810527028197725e+00
1.706212072216198550e+01 1.676750273973818040e+01 -3.498810527028197725e+00
1.701203125510165037e+01 1.627049385349249278e+01 -3.498810527028197725e+00
1.695078986280267230e+01 1.579330977396652003e+01 -3.498810527028197725e+00
1.692523765466404839e+01 1.562514087961317877e+01 -3.498810527028197725e+00
1.687982009512725057e+01 1.533514747026596581e+01 -3.498810527028197725e+00
1.680038105841379448e+01 1.489519033135799120e+01 -3.498810527028197725e+00
1.671358510782537721e+01 1.447261952114638461e+01 -3.498810527028197725e+00
1.663626069311431976e+01 1.413434481275558241e+01 -3.498810527028197725e+00
1.659219340960359901e+01 1.395326828810022413e+01 -3.498810527028197725e+00
1.650408186682900080e+01 1.361125831049009349e+01 -3.498810527028197725e+00
1.641830349859456106e+01 1.330117223347398792e+01 -3.498810527028197725e+00
1.637119475403077828e+01 1.314104048004238123e+01 -3.498810527028197725e+00
1.631079309972346891e+01 1.294000449949365183e+01 -3.498810527028197725e+00
1.623987676083729426e+01 1.271623758072566801e+01 -3.498810527028197725e+00
1.619703094570650848e+01 1.258407451481113526e+01 -3.498810527028197725e+00
1.608572299632852776e+01 1.225706803280787227e+01 -3.498810527028197725e+00
1.598485717323071142e+01 1.197676079569414753e+01 -3.498810527028197725e+00
1.590231907315464355e+01 1.175699042832551910e+01 -3.498810527028197725e+00
1.585014548974128346e+01 1.162149621684263678e+01 -3.498810527028197725e+00
1.574257667177059794e+01 1.135237783190738092e+01 -3.498810527028197725e+00
1.558882351510157527e+01 1.098641044612991458e+01 -3.498810527028197725e+00
1.548223773248302315e+01 1.074421627945134539e+01 -3.498810527028197725e+00
1.540526130165574692e+01 1.057477812841852582e+01 -3.498810527028197725e+00
1.529970084034194855e+01 1.034894678159163739e+01 -3.498810527028197725e+00
1.519742687037384421e+01 1.013700133465813913e+01 -3.498810527028197725e+00
1.509831381345799528e+01 9.937615251187787990e+00 -3.498810527028197725e+00
1.500182128321296737e+01 9.748683077487084958e+00 -3.498810527028197725e+00
1.490821867908981879e+01 9.570077040158924575e+00 -3.498810527028197725e+00
1.478756851515544035e+01 9.346254395732803033e+00 -3.498810527028197725e+00
1.467128705869993865e+01 9.136929992641151799e+00 -3.498810527028197725e+00
1.455906228053235907e+01 8.940547449359197429e+00 -3.498810527028197725e+00
1.445045149560821507e+01 8.755257191968707886e+00 -3.498810527028197725e+00
1.431953013154034693e+01 8.538063429717967168e+00 -3.498810527028197725e+00
1.419347493346498723e+01 8.334950031931130709e+00 -3.498810527028197725e+00
1.407182617995331064e+01 8.144321367430340075e+00 -3.498810527028197725e+00
1.395415784115513702e+01 7.964841108921429047e+00 -3.498810527028197725e+00
1.384004994715051495e+01 7.795170855181403624e+00 -3.498810527028197725e+00
1.372911768659246334e+01 7.633931069798070013e+00 -3.498810527028197725e+00
1.357861889970249791e+01 7.421570222997586619e+00 -3.498810527028197725e+00
1.345349903562141769e+01 7.250431340694779792e+00 -3.498810527028197725e+00
1.335160915441697682e+01 7.114260461062077212e+00 -3.498810527028197725e+00
1.321210483467763552e+01 6.932946202663253565e+00 -3.498810527028197725e+00
1.309501757988598669e+01 6.785196015885459175e+00 -3.498810527028197725e+00
1.296084445914928551e+01 6.620484168160030158e+00 -3.498810527028197725e+00
1.284751031549597222e+01 6.485462262079803253e+00 -3.498810527028197725e+00
1.269826860191574269e+01 6.313067270727037439e+00 -3.498810527028197725e+00
1.256895299796378751e+01 6.168562985140317423e+00 -3.498810527028197725e+00
1.244031259795323052e+01 6.029538728597993114e+00 -3.498810527028197725e+00
1.229362001701568019e+01 5.876458234537062175e+00 -3.498810527028197725e+00
1.216514613751592222e+01 5.746861869582956750e+00 -3.498810527028197725e+00
1.203607417464057683e+01 5.621086856835113110e+00 -3.498810527028197725e+00
1.190600153273742556e+01 5.498719849649120306e+00 -3.498810527028197725e+00
1.177451307493272914e+01 5.379406134169247622e+00 -3.498810527028197725e+00
1.164117376573453733e+01 5.262840841013604276e+00 -3.498810527028197725e+00
1.150562546987613821e+01 5.148544373563535892e+00 -3.498810527028197725e+00
1.138728352114673115e+01 5.052286295563531482e+00 -3.498810527028197725e+00
1.126657844840133649e+01 4.957518935293002471e+00 -3.498810527028197725e+00
1.114314633441580327e+01 4.864136942620010728e+00 -3.498810527028197725e+00
1.101682654463924216e+01 4.771634780288328770e+00 -3.498810527028197725e+00
1.088701297234765164e+01 4.680274583724538751e+00 -3.498810527028197725e+00
1.075338517007589445e+01 4.589734691658153842e+00 -3.498810527028197725e+00
1.063876464174019176e+01 4.514849647185734227e+00 -3.498810527028197725e+00
1.052083712990330966e+01 4.440437128488476937e+00 -3.498810527028197725e+00
1.039933066575243359e+01 4.366346046312722606e+00 -3.498810527028197725e+00
1.027385013615302434e+01 4.292563101993286168e+00 -3.498810527028197725e+00
1.017032326642181239e+01 4.233741693764419445e+00 -3.498810527028197725e+00
1.000936317508829632e+01 4.145620222371340091e+00 -3.498810527028197725e+00
9.869422648833289458e+00 4.072324816341305720e+00 -3.498810527028197725e+00
9.723614040468994801e+00 3.999089535996526834e+00 -3.498810527028197725e+00
9.602384598239687818e+00 3.940405207742463389e+00 -3.498810527028197725e+00
9.444483071730907398e+00 3.866940742861303182e+00 -3.498810527028197725e+00
9.312577894056484951e+00 3.808035597827116536e+00 -3.498810527028197725e+00
9.139959775171089262e+00 3.734184704688732204e+00 -3.498810527028197725e+00
8.995043576035767430e+00 3.674869968168105849e+00 -3.498810527028197725e+00
8.843423790239487658e+00 3.615292914059043738e+00 -3.498810527028197725e+00
8.684422226166811143e+00 3.555396916111699390e+00 -3.498810527028197725e+00
8.517256468417878423e+00 3.495129764135018746e+00 -3.498810527028197725e+00
8.341021230537080555e+00 3.434443664643318073e+00 -3.498810527028197725e+00
8.202265900827706346e+00 3.388648327034976759e+00 -3.498810527028197725e+00
8.007526507600863042e+00 3.327094074697859227e+00 -3.498810527028197725e+00
7.853409426659885284e+00 3.280570077127092254e+00 -3.498810527028197725e+00
7.521397919715351321e+00 3.186435222002319989e+00 -3.498810527028197725e+00
7.341810323721002618e+00 3.138771561731831916e+00 -3.498810527028197725e+00
7.151820913175262362e+00 3.090679527396683390e+00 -3.498810527028197725e+00
6.808449451913451078e+00 3.009411055690711656e+00 -3.498810527028197725e+00
6.424841254220423181e+00 2.926565526558245534e+00 -3.498810527028197725e+00
6.257996653712129209e+00 2.892974338240978938e+00 -3.498810527028197725e+00
6.011964156732513054e+00 2.845961572507867743e+00 -3.498810527028197725e+00
5.596791560576975577e+00 2.773029200898699642e+00 -3.498810527028197725e+00
5.360237593290959168e+00 2.734819131427504324e+00 -3.498810527028197725e+00
5.148756745693887638e+00 2.702640113790147236e+00 -3.498810527028197725e+00
4.697986836876193451e+00 2.639771711787198605e+00 -3.498810527028197725e+00
4.483064354337438218e+00 2.612473580113052307e+00 -3.498810527028197725e+00
4.194239213929071397e+00 2.578236521973026552e+00 -3.498810527028197725e+00
3.684633665312698980e+00 2.524605159605592952e+00 -3.498810527028197725e+00
3.205377085932014758e+00 2.481574777352646866e+00 -3.498810527028197725e+00
2.823324215883566968e+00 2.452009930172384777e+00 -3.498810527028197725e+00
2.300271156053074861e+00 2.418194954346405190e+00 -3.498810527028197725e+00
1.773370207430845058e+00 2.391509525644230472e+00 -3.498810527028197725e+00
1.243422303329547507e+00 2.371857924875799384e+00 -3.498810527028197725e+00
7.112973267134210520e-01 2.359174236084239151e+00 -3.498810527028197725e+00
1.779124354899855320e-01 2.353415549698174125e+00 -3.498810527028197725e+00
-3.557896050336948335e-01 2.354566688123531648e+00 -3.498810527028197725e+00
-8.888577125853439620e-01 2.362633023883268013e+00 -3.498810527028197725e+00

-3.479797709804800121e+01 0.000000000000000000e+00 0.000000000000000000e+00
-1.487221213309157442e+01 0.000000000000000000e+00 0.000000000000000000e+00
-1.484596113098072223e+01 6.878824997328992358e-03 0.000000000000000000e+00
-1.484799926144080651e+01 2.193168200313688199e-01 0.000000000000000000e+00
-1.485449489477951879e+01 4.420787799067043000e-01 0.000000000000000000e+00
-1.486463635273531203e+01 6.525164540313959094e-01 0.000000000000000000e+00
-1.487845098190197213e+01 8.585469476384414156e-01 0.000000000000000000e+00
-1.489715998259191565e+01 1.071825831598298917e+00 0.000000000000000000e+00
-1.491656049086999758e+01 1.252583136402752872e+00 0.000000000000000000e+00
-1.494467732645463798e+01 1.472241554737333091e+00 0.000000000000000000e+00
-1.496849242599483887e+01 1.631781745471899914e+00 0.000000000000000000e+00
-1.499326350330781210e+01 1.780074127843301213e+00 0.000000000000000000e+00
-1.503233557365865991e+01 1.987455767470047929e+00 0.000000000000000000e+00
-1.507389475918815336e+01 2.182117954632813994e+00 0.000000000000000000e+00
-1.511817200325151411e+01 2.368125614499095200e+00 0.000000000000000000e+00
-1.516543462750028581e+01 2.548371770893065769e+00 0.000000000000000000e+00
-1.521596815920328538e+01 2.725050338130285077e+00 0.000000000000000000e+00
-1.527009967176346095e+01 2.899960074927716569e+00 0.000000000000000000e+00
-1.532819021429611084e+01 3.074646571444432652e+00 0.000000000000000000e+00
-1.539064550437615253e+01 3.250513625867982981e+00 0.000000000000000000e+00
-1.545790348817831195e+01 3.428871931031901354e+00 0.000000000000000000e+00
-1.553046466554722294e+01 3.611025100772959462e+00 0.000000000000000000e+00
-1.558204362114850916e+01 3.735203628729894199e+00 0.000000000000000000e+00
-1.566465665140587049e+01 3.926585648523972072e+00 0.000000000000000000e+00
-1.575413257289125113e+01 4.125365180806655374e+00 0.000000000000000000e+00
-1.581793318375817137e+01 4.262734504919680312e+00 0.000000000000000000e+00
-1.592040509587437214e+01 4.477263987699549475e+00 0.000000000000000000e+00
-1.607090488102651449e+01 4.781902401504665612e+00 0.000000000000000000e+00
-1.628420907862201616e+01 5.199429529629531643e+00 0.000000000000000000e+00
-1.647767142525406214e+01 5.569801409763921463e+00 0.000000000000000000e+00
-1.696866364968479957e+01 6.502148834381483056e+00 0.000000000000000000e+00
-1.727562616874989487e+01 7.095400871838363877e+00 0.000000000000000000e+00
-1.742445951038233432e+01 7.389378299309258935e+00 0.000000000000000000e+00
-1.758076594249385138e+01 7.704028455446837675e+00 0.000000000000000000e+00
-1.774150720619211086e+01 8.035171419803921466e+00 0.000000000000000000e+00
-1.782927506199717982e+01 8.219616060097576948e+00 0.000000000000000000e+00
-1.800413934545142780e+01 8.596047319095099226e+00 0.000000000000000000e+00
-1.809423418646778003e+01 8.795144528279449148e+00 0.000000000000000000e+00
-1.827945944225661989e+01 9.217078039728749062e+00 0.000000000000000000e+00
-1.837441267289737112e+01 9.440692976882703036e+00 0.000000000000000000e+00
-1.847079745551792485e+01 9.673401116737814220e+00 0.000000000000000000e+00
-1.856848156969607189e+01 9.915699264373575517e+00 0.000000000000000000e+00
-1.866729918904791674e+01 1.016803042166032789e+01 0.000000000000000000e+00
-1.876706978422305738e+01 1.043095817439095896e+01 0.000000000000000000e+00
-1.886758049864733522e+01 1.070511900110034809e+01 0.000000000000000000e+00
-1.896857298314167650e+01 1.099098389889996064e+01 0.000000000000000000e+00
-1.906975944480859653e+01 1.128928080633998121e+01 0.000000000000000000e+00
-1.917080066419206119e+01 1.160066059046381604e+01 0.000000000000000000e+00
-1.927131362149312821e+01 1.192573143885323006e+01 0.000000000000000000e+00
-1.937084364722208107e+01 1.226536713516047428e+01 0.000000000000000000e+00
-1.946890554914162763e+01 1.262010538583565378e+01 0.000000000000000000e+00
-1.956488923626719512e+01 1.299098458860506256e+01 0.000000000000000000e+00
-1.965818499276341313e+01 1.337853514034635083e+01 0.000000000000000000e+00
-1.974799461800613187e+01 1.378387848074289934e+01 0.000000000000000000e+00
-1.983353835110317931e+01 1.420761584828736446e+01 0.000000000000000000e+00
-1.991381205123142095e+01 1.465084178108822854e+01 0.000000000000000000e+00
-1.998778675130923332e+01 1.511432123977164288e+01 0.000000000000000000e+00
-2.005426058540188450e+01 1.559897849061045960e+01 0.000000000000000000e+00
-2.011182883548731937e+01 1.610584712126722806e+01 0.000000000000000000e+00
-2.015914223001527006e+01 1.663550025214503592e+01 0.000000000000000000e+00
-2.019437304935628319e+01 1.718911235150511629e+01 0.000000000000000000e+00
-2.021570705709535432e+01 1.776739899510821630e+01 0.000000000000000000e+00
-2.022119528695202106e+01 1.837095902880319187e+01 0.000000000000000000e+00
-2.020840333205297412e+01 1.900068574384886944e+01 0.000000000000000000e+00
-2.017486015939544330e+01 1.965706436706733129e+01 0.000000000000000000e+00
-2.011803738696524135e+01 2.034027691113346137e+01 0.000000000000000000e+00
-2.003471653878808212e+01 2.105078189864548932e+01 0.000000000000000000e+00
-1.992164849006620742e+01 2.178853935457861368e+01 0.000000000000000000e+00
-1.977554103976692801e+01 2.255308942700781571e+01 0.000000000000000000e+00
-1.959266752417872226e+01 2.334381401841715942e+01 0.000000000000000000e+00
-1.936890636374393182e+01 2.415977161012721552e+01 0.000000000000000000e+00
-1.910009950059885142e+01 2.499943376614148605e+01 0.000000000000000000e+00
-1.878199285785193240e+01 2.586071772243885647e+01 0.000000000000000000e+00
-1.841051820403137640e+01 2.674089172355211019e+01 0.000000000000000000e+00
-1.798086861400443581e+01 2.763676409397466571e+01 0.000000000000000000e+00
-1.748866198872092070e+01 2.854426605869975475e+01 0.000000000000000000e+00
-1.692969306525956341e+01 2.945853925076824353e+01 0.000000000000000000e+00
-1.630006684412814266e+01 3.037389783316938363e+01 0.000000000000000000e+00
-1.559641828403539421e+01 3.128382582745029339e+01 0.000000000000000000e+00
-1.481622621260004280e+01 3.218106643028205838e+01 0.000000000000000000e+00
-1.395713432344891025e+01 3.305743200372924662e+01 0.000000000000000000e+00
-1.301814081798483436e+01 3.390407176256427846e+01 0.000000000000000000e+00
-1.199942578345152810e+01 3.471156366863592524e+01 0.000000000000000000e+00
-1.090251732240739457e+01 3.547009380137082957e+01 0.000000000000000000e+00
-9.730428305295433233e+00 3.616968250770322157e+01 0.000000000000000000e+00
-8.487749964821519555e+00 3.680045246869548237e+01 0.000000000000000000e+00
-7.180689241527421274e+00 3.735292940465167533e+01 0.000000000000000000e+00
-5.817039013556470017e+00 3.781836174057573885e+01 0.000000000000000000e+00
-4.406074154771055795e+00 3.818904175680829383e+01 0.000000000000000000e+00
-2.958371574012828908e+00 3.845860818201323639e+01 0.000000000000000000e+00
-1.485558539415368751e+00 3.862230940118951850e+01 0.000000000000000000e+00
0.000000000000000000e+00 3.867720780895584198e+01 0.000000000000000000e+00
1.485558539415368751e+00 3.862230940118951850e+01 0.000000000000000000e+00
2.958371574012828908e+00 3.845860818201323639e+01 0.000000000000000000e+00
4.406074154771055795e+00 3.818904175680829383e+01 0.000000000000000000e+00
5.817039013556470017e+00 3.781836174057573885e+01 0.000000000000000000e+00
7.180689241527421274e+00 3.735292940465167533e+01 0.000000000000000000e+00
8.487749964821519555e+00 3.680045246869548237e+01 0.000000000000000000e+00
9.730428305295433233e+00 3.616968250770322157e+01 0.000000000000000000e+00
1.090251732240739457e+01 3.547009380137082957e+01 0.000000000000000000e+00
1.199942578345152810e+01 3.471156366863592524e+01 0.000000000000000000e+00
1.301814081798483436e+01 3.390407176256427846e+01 0.000000000000000000e+00
1.395713432344891025e+01 3.305743200372924662e+01 0.000000000000000000e+00
1.481622621260004280e+01 3.218106643028205838e+01 0.000000000000000000e+00
1.559641828403539421e+01 3.128382582745029339e+01 0.000000000000000000e+00
1.630006684412814266e+01 3.037389783316938363e+01 0.000000000000000000e+00
1.692969306525956341e+01 2.945853925076824353e+01 0.000000000000000000e+00
1.748866198872092070e+01 2.854426605869975475e+01 0.000000000000000000e+00
1.798086861400443581e+01 2.763676409397466571e+01 0.000000000000000000e+00
1.841051820403137640e+01 2.674089172355211019e+01 0.000000000000000000e+00
1.878199285785193240e+01 2.586071772243885647e+01 0.000000000000000000e+00
1.910009950059885142e+01 2.499943376614148605e+01 0.000000000000000000e+00
1.936890636374393182e+01 2.415977161012721552e+01 0.000000000000000000e+00
1.959266752417872226e+01 2.334381401841715942e+01 0.000000000000000000e+00
1.977554103976692801e+01 2.255308942700781571e+01 0.000000000000000000e+00
1.992164849006620742e+01 2.178853935457861368e+01 0.000000000000000000e+00
2.003471653878808212e+01 2.105078189864548932e+01 0.000000000000000000e+00
2.011803738696524135e+01 2.034027691113346137e+01 0.000000000000000000e+00
2.017486015939544330e+01 1.965706436706733129e+01 0.000000000000000000e+00
2.020840333205297412e+01 1.900068574384886944e+01 0.000000000000000000e+00
2.022119528695202106e+01 1.837095902880319187e+01 0.000000000000000000e+00
2.021570705709535432e+01 1.776739899510821630e+01 0.000000000000000000e+00
2.019437304935628319e+01 1.718911235150511629e+01 0.000000000000000000e+00
2.015914223001527006e+01 1.663550025214503592e+01 0.000000000000000000e+00
2.011182883548731937e+01 1.610584712126722806e+01 0.000000000000000000e+00
2.005426058540188450e+01 1.559897849061045960e+01 0.000000000000000000e+00
1.998778675130923332e+01 1.511432123977164288e+01 0.000000000000000000e+00
1.991381205123142095e+01 1.465084178108822854e+01 0.000000000000000000e+00
1.983353835110317931e+01 1.420761584828736446e+01 0.000000000000000000e+00
1.974799461800613187e+01 1.378387848074289934e+01 0.000000000000000000e+00
1.965818499276341313e+01 1.337853514034635083e+01 0.000000000000000000e+00
1.956488923626719512e+01 1.299098458860506256e+01 0.000000000000000000e+00
1.946890554914162763e+01 1.262010538583565378e+01 0.000000000000000000e+00
1.937084364722208107e+01 1.226536713516047428e+01 0.000000000000000000e+00
1.927131362149312821e+01 1.192573143885323006e+01 0.000000000000000000e+00
1.917080066419206119e+01 1.160066059046381604e+01 0.000000000000000000e+00
1.906975944480859653e+01 1.128928080633998121e+01 0.000000000000000000e+00
1.896857298314167650e+01 1.099098389889996064e+01 0.000000000000000000e+00
1.886758049864733522e+01 1.070511900110034809e+01 0.000000000000000000e+00
1.876706978422305738e+01 1.043095817439095896e+01 0.000000000000000000e+00
1.866729918904791674e+01 1.016803042166032789e+01 0.000000000000000000e+00
1.856848156969607189e+01 9.915699264373575517e+00 0.000000000000000000e+00
1.847079745551792485e+01 9.673401116737814220e+00 0.000000000000000000e+00
1.837441267289737112e+01 9.440692976882703036e+00 0.000000000000000000e+00
1.827945944225661989e+01 9.217078039728749062e+00 0.000000000000000000e+00
1.809423418646778003e+01 8.795144528279449148e+00 0.000000000000000000e+00
1.800413934545142780e+01 8.596047319095099226e+00 0.000000000000000000e+00
1.782927506199717982e+01 8.219616060097576948e+00 0.000000000000000000e+00
1.774150720619211086e+01 8.035171419803921466e+00 0.000000000000000000e+00
1.758076594249385138e+01 7.704028455446837675e+00 0.000000000000000000e+00
1.742445951038233432e+01 7.389378299309258935e+00 0.000000000000000000e+00
1.727562616874989487e+01 7.095400871838363877e+00 0.000000000000000000e+00
1.696866364968479957e+01 6.502148834381483056e+00 0.000000000000000000e+00
1.647767142525406214e+01 5.569801409763921463e+00 0.000000000000000000e+00
1.628420907862201616e+01 5.199429529629531643e+00 0.000000000000000000e+00
1.607090488102651449e+01 4.781902401504665612e+00 0.000000000000000000e+00
1.592040509587437214e+01 4.477263987699549475e+00 0.000000000000000000e+00
1.581793318375817137e+01 4.262734504919680312e+00 0.000000000000000000e+00
1.575413257289125113e+01 4.125365180806655374e+00 0.000000000000000000e+00
1.566465665140587049e+01 3.926585648523972072e+00 0.000000000000000000e+00
1.558204362114850916e+01 3.735203628729894199e+00 0.000000000000000000e+00
1.553046466554722294e+01 3.611025100772959462e+00 0.000000000000000000e+00
1.545790348817831195e+01 3.428871931031901354e+00 0.000000000000000000e+00
1.539064550437615253e+01 3.250513625867982981e+00 0.000000000000000000e+00
1.532819021429611084e+01 3.074646571444432652e+00 0.000000000000000000e+00
1.527009967176346095e+01 2.899960074927716569e+00 0.000000000000000000e+00
1.521596815920328538e+01 2.725050338130285077e+00 0.000000000000000000e+00
1.516543462750028581e+01 2.548371770893065769e+00 0.000000000000000000e+00
1.511817200325151411e+01 2.368125614499095200e+00 0.000000000000000000e+00
1.507389475918815336e+01 2.182117954632813994e+00 0.000000000000000000e+00
1.503233557365865991e+01 1.987455767470047929e+00 0.000000000000000000e+00
1.499326350330781210e+01 1.780074127843301213e+00 0.000000000000000000e+00
1.496849242599483887e+01 1.631781745471899914e+00 0.000000000000000000e+00
1.494467732645463798e+01 1.472241554737333091e+00 0.000000000000000000e+00
1.491656049086999758e+01 1.252583136402752872e+00 0.000000000000000000e+00
1.489715998259191565e+01 1.071825831598298917e+00 0.000000000000000000e+00
1.487845098190197213e+01 8.585469476384414156e-01 0.000000000000000000e+00
1.486463635273531203e+01 6.525164540313959094e-01 0.000000000000000000e+00
1.485449489477951879e+01 4.420787799067043000e-01 0.000000000000000000e+00
1.484799926144080651e+01 2.193168200313688199e-01 0.000000000000000000e+00
1.484596113098072223e+01 6.878824997328992358e-03 0.000000000000000000e+00
1.487221213309157442e+01 0.000000000000000000e+00 0.000000000000000000e+00
3.479797709804800121e+01 0.000000000000000000e+00 0.000000000000000000e+00

-3.479797709804800121e+01 4.002406238608218619e-02 4.002406238605471511e-02
-1.946287010502454251e+01 4.048477537953970584e-02 4.002406238605471511e-02
-1.811425841460939878e+01 4.371096341633001064e-02 4.002406238605471511e-02
-1.766334969958511891e+01 4.723359234716983934e-02 4.002406238605471511e-02
-1.728117294818596861e+01 5.252994835339009488e-02 4.002406238605471511e-02
-1.702021375320415331e+01 5.805885455176412746e-02 4.002406238605471511e-02
-1.677886312895744680e+01 6.517825139739530371e-02 4.002406238605471511e-02
-1.656209312896476860e+01 7.385933012683758292e-02 4.002406238605471511e-02
-1.637723909306031445e+01 8.363803058431218407e-02 4.002406238605471511e-02
-1.621440869508638016e+01 9.476549689289316680e-02 4.002406238605471511e-02
-1.605938286508527924e+01 1.084140908726525104e-01 4.002406238605471511e-02
-1.591465343716205538e+01 1.249759616798452322e-01 4.002406238605471511e-02
-1.580552155896737077e+01 1.409269552515517721e-01 4.002406238605471511e-02
-1.570483641767224370e+01 1.593783860885076287e-01 4.002406238605471511e-02
-1.561036030390518015e+01 1.812378236524865294e-01 4.002406238605471511e-02
-1.552230789681156153e+01 2.072492434668549155e-01 4.002406238605471511e-02
-1.544691653958729560e+01 2.357771558986203608e-01 4.002406238605471511e-02
-1.538234672609189957e+01 2.668518322051037783e-01 4.002406238605471511e-02
-1.532447419262531696e+01 3.021370664195392464e-01 4.002406238605471511e-02
-1.529569307460517180e+01 3.232627134262791579e-01 4.002406238605471511e-02
-1.527042138037145946e+01 3.443656585477611332e-01 4.002406238605471511e-02
-1.522816152308139870e+01 3.865379857102858585e-01 4.002406238605471511e-02
-1.519941841193618970e+01 4.216840876929384141e-01 4.002406238605471511e-02
-1.517521750894149335e+01 4.568508173514240212e-01 4.002406238605471511e-02
-1.515087267718640973e+01 4.991043058254135412e-01 4.002406238605471511e-02
-1.513061489146734928e+01 5.414350458905655694e-01 4.002406238605471511e-02
-1.511103279979189651e+01 5.909499705859950769e-01 4.002406238605471511e-02
-1.509495331305663157e+01 6.406283607727378815e-01 4.002406238605471511e-02
-1.508168887292169202e+01 6.904988404836984728e-01 4.002406238605471511e-02
-1.506933912953866894e+01 7.477629423083596016e-01 4.002406238605471511e-02
-1.505947003303188225e+01 8.053498471155450256e-01 4.002406238605471511e-02
-1.505085138766524899e+01 8.705642118832187526e-01 4.002406238605471511e-02
-1.504444917013024607e+01 9.362875247222914865e-01 4.002406238605471511e-02
-1.503923545829156083e+01 1.017377797092875680e+00 4.002406238605471511e-02
-1.503661784829334813e+01 1.091923012996222075e+00 4.002406238605471511e-02
-1.503586934718233081e+01 1.182536336609764760e+00 4.002406238605471511e-02
-1.503765833259316054e+01 1.282337635204776394e+00 4.002406238605471511e-02
-1.504099580811248060e+01 1.364923231932136050e+00 4.002406238605471511e-02
-1.504711531768966637e+01 1.463759263260694610e+00 4.002406238605471511e-02
-1.505593232446246432e+01 1.571411389136940562e+00 4.002406238605471511e-02
-1.507774167387130859e+01 1.767438794922381096e+00 4.002406238605471511e-02
-1.510485995500001621e+01 1.954519249663874803e+00 4.002406238605471511e-02
-1.512545932892779454e+01 2.075191105786464707e+00 4.002406238605471511e-02
-1.514790515396560622e+01 2.193249788101434561e+00 4.002406238605471511e-02
-1.518488377669642020e+01 2.366533949306922402e+00 4.002406238605471511e-02
-1.524024702368504869e+01 2.592806861017149078e+00 4.002406238605471511e-02
-1.530269756277212778e+01 2.816566839075934414e+00 4.002406238605471511e-02
-1.537268363134769444e+01 3.040702409595432254e+00 4.002406238605471511e-02
-1.543052370883521363e+01 3.210689235118452167e+00 4.002406238605471511e-02
-1.547182908249142308e+01 3.325537524904866871e+00 4.002406238605471511e-02
-1.553821457534021810e+01 3.500938027789131102e+00 4.002406238605471511e-02
-1.558562084196957187e+01 3.620454944887105064e+00 4.002406238605471511e-02
-1.566183361558924503e+01 3.804497496892944586e+00 4.002406238605471511e-02
-1.571629765099935838e+01 3.930930972760418918e+00 4.002406238605471511e-02
-1.577389375457200771e+01 4.060814942551843387e+00 4.002406238605471511e-02
-1.586659333021201235e+01 4.263049334752277097e+00 4.002406238605471511e-02
-1.600308288041308913e+01 4.548977849827807951e+00 4.002406238605471511e-02
-1.619706692560313854e+01 4.938554884209283458e+00 4.002406238605471511e-02
-1.642078824864692876e+01 5.373063902680049075e+00 4.002406238605471511e-02
-1.697515447799645472e+01 6.428761341010314823e+00 4.002406238605471511e-02
-1.724307877948615086e+01 6.945296728780125051e+00 4.002406238605471511e-02
-1.738791749133122977e+01 7.229532853541785542e+00 4.002406238605471511e-02
-1.754022313979619696e+01 7.533501930860047935e+00 4.002406238605471511e-02
-1.777845944924455068e+01 8.021998604623453488e+00 4.002406238605471511e-02
-1.795390483136612403e+01 8.393959065666916075e+00 4.002406238605471511e-02
-1.804218090644440409e+01 8.585762056561218714e+00 4.002406238605471511e-02
-1.822399016390941640e+01 8.991982107605110741e+00 4.002406238605471511e-02
-1.831737858110979289e+01 9.207145792439975551e+00 4.002406238605471511e-02
-1.841231445505830422e+01 9.430947022994024209e+00 4.002406238605471511e-02
-1.850869135311553393e+01 9.663875128270671411e+00 4.002406238605471511e-02
-1.860636901922272557e+01 9.906369366743897231e+00 4.002406238605471511e-02
-1.870518980099333817e+01 1.015892635393828414e+01 4.002406238605471511e-02
-1.880497641714299206e+01 1.042217231105208874e+01 4.002406238605471511e-02
-1.890550315761430866e+01 1.069656892482177390e+01 4.002406238605471511e-02
-1.900652243318630141e+01 1.098278171146458426e+01 4.002406238605471511e-02
-1.910773998759028913e+01 1.128145705489560413e+01 4.002406238605471511e-02
-1.920881988420380182e+01 1.159315553906677820e+01 4.002406238605471511e-02
-1.930936752937704171e+01 1.191873140911898332e+01 4.002406238605471511e-02
-1.940895312282631835e+01 1.225868871405493366e+01 4.002406238605471511e-02
-1.950704470843300342e+01 1.261403536551528504e+01 4.002406238605471511e-02
-1.960309920255021865e+01 1.298528099016911241e+01 4.002406238605471511e-02
-1.969641648477045592e+01 1.337351149526128502e+01 4.002406238605471511e-02
-1.978629979165549102e+01 1.377931930360308677e+01 4.002406238605471511e-02
-1.987186290136402533e+01 1.420376632677441009e+01 4.002406238605471511e-02
-1.995218440458121378e+01 1.464762047550980384e+01 4.002406238605471511e-02
-2.002619673762505315e+01 1.511178638018340692e+01 4.002406238605471511e-02
-2.009263960549106187e+01 1.559731400010833546e+01 4.002406238605471511e-02
-2.015030572603021852e+01 1.610478172802601193e+01 4.002406238605471511e-02
-2.019755450329641633e+01 1.663539247495553752e+01 4.002406238605471511e-02
-2.023273998551109543e+01 1.718992477051505219e+01 4.002406238605471511e-02
-2.025411185992000540e+01 1.776901970532546926e+01 4.002406238605471511e-02
-2.025945890579964370e+01 1.837366875740487160e+01 4.002406238605471511e-02
-2.024651701666757830e+01 1.900449135304315362e+01 4.002406238605471511e-02
-2.021298968694215503e+01 1.966179356369705289e+01 4.002406238605471511e-02
-2.015591515022155988e+01 2.034623608651511262e+01 4.002406238605471511e-02
-2.007228942686149864e+01 2.105801450395485830e+01 4.002406238605471511e-02
-1.995903282024744385e+01 2.179695723061095336e+01 4.002406238605471511e-02
-1.981267845947541417e+01 2.256276313545350121e+01 4.002406238605471511e-02
-1.962932731364282546e+01 2.335490336892272722e+01 4.002406238605471511e-02
-1.940501148470006854e+01 2.417231408277813642e+01 4.002406238605471511e-02
-1.913562577573163637e+01 2.501343986761959926e+01 4.002406238605471511e-02
-1.881716934056759882e+01 2.587612902066361187e+01 4.002406238605471511e-02
-1.844488560746539818e+01 2.675787511087411730e+01 4.002406238605471511e-02
-1.801432166593002293e+01 2.765533905699174255e+01 4.002406238605471511e-02
-1.752108894478644530e+01 2.856444418035961519e+01 4.002406238605471511e-02
-1.696097621664406674e+01 2.948032300638468328e+01 4.002406238605471511e-02
-1.633022824631351710e+01 3.039729563353085595e+01 4.002406238605471511e-02
-1.562554068120915396e+01 3.130888878300361000e+01 4.002406238605471511e-02
-1.484381937275246699e+01 3.220772446184089688e+01 4.002406238605471511e-02
-1.398306082553708052e+01 3.308564060336465928e+01 4.002406238605471511e-02
-1.304226285738536006e+01 3.393377125814630801e+01 4.002406238605471511e-02
-1.202160717492677477e+01 3.474267853166306708e+01 4.002406238605471511e-02
-1.092262571356662448e+01 3.550253226359624392e+01 4.002406238605471511e-02
-9.748337546699859857e+00 3.620333654518759658e+01 4.002406238605471511e-02
-8.503342566257114044e+00 3.683519820134456069e+01 4.002406238605471511e-02
-7.193858829694931956e+00 3.738862794361909891e+01 4.002406238605471511e-02
-5.827692696165380326e+00 3.785486049574236489e+01 4.002406238605471511e-02
-4.414134691231996754e+00 3.822617619309132664e+01 4.002406238605471511e-02
-2.963779254639419936e+00 3.849620398822357004e+01 4.002406238605471511e-02
-1.488272683714382483e+00 3.866018501058796630e+01 4.002406238605471511e-02
0.000000000000000000e+00 3.871517718870848057e+01 4.002406238605471511e-02
1.488272683714382483e+00 3.866018501058796630e+01 4.002406238605471511e-02
2.963779254639419936e+00 3.849620398822357004e+01 4.002406238605471511e-02
4.414134691231996754e+00 3.822617619309132664e+01 4.002406238605471511e-02
5.827692696165380326e+00 3.785486049574236489e+01 4.002406238605471511e-02
7.193858829694931956e+00 3.738862794361909891e+01 4.002406238605471511e-02
8.503342566257114044e+00 3.683519820134456069e+01 4.002406238605471511e-02
9.748337546699859857e+00 3.620333654518759658e+01 4.002406238605471511e-02
1.092262571356662448e+01 3.550253226359624392e+01 4.002406238605471511e-02
1.202160717492677477e+01 3.474267853166306708e+01 4.002406238605471511e-02
1.304226285738536006e+01 3.393377125814630801e+01 4.002406238605471511e-02
1.398306082553708052e+01 3.308564060336465928e+01 4.002406238605471511e-02
1.484381937275246699e+01 3.220772446184089688e+01 4.002406238605471511e-02
1.562554068120915396e+01 3.130888878300361000e+01 4.002406238605471511e-02
1.633022824631351710e+01 3.039729563353085595e+01 4.002406238605471511e-02
1.696097621664406674e+01 2.948032300638468328e+01 4.002406238605471511e-02
1.752108894478644530e+01 2.856444418035961519e+01 4.002406238605471511e-02
1.801432166593002293e+01 2.765533905699174255e+01 4.002406238605471511e-02
1.844488560746539818e+01 2.675787511087411730e+01 4.002406238605471511e-02
1.881716934056759882e+01 2.587612902066361187e+01 4.002406238605471511e-02
1.913562577573163637e+01 2.501343986761959926e+01 4.002406238605471511e-02
1.940501148470006854e+01 2.417231408277813642e+01 4.002406238605471511e-02
1.962932731364282546e+01 2.335490336892272722e+01 4.002406238605471511e-02
1.981267845947541417e+01 2.256276313545350121e+01 4.002406238605471511e-02
1.995903282024744385e+01 2.179695723061095336e+01 4.002406238605471511e-02
2.007228942686149864e+01 2.105801450395485830e+01 4.002406238605471511e-02
2.015591515022155988e+01 2.034623608651511262e+01 4.002406238605471511e-02
2.021298968694215503e+01 1.966179356369705289e+01 4.002406238605471511e-02
2.024651701666757830e+01 1.900449135304315362e+01 4.002406238605471511e-02
2.025945890579964370e+01 1.837366875740487160e+01 4.002406238605471511e-02
2.025411185992000540e+01 1.776901970532546926e+01 4.002406238605471511e-02
2.023273998551109543e+01 1.718992477051505219e+01 4.002406238605471511e-02
2.019755450329641633e+01 1.663539247495553752e+01 4.002406238605471511e-02
2.015030572603021852e+01 1.610478172802601193e+01 4.002406238605471511e-02
2.009263960549106187e+01 1.559731400010833546e+01 4.002406238605471511e-02
2.002619673762505315e+01 1.511178638018340692e+01 4.002406238605471511e-02
1.995218440458121378e+01 1.464762047550980384e+01 4.002406238605471511e-02
1.987186290136402533e+01 1.420376632677441009e+01 4.002406238605471511e-02
1.978629979165549102e+01 1.377931930360308677e+01 4.002406238605471511e-02
1.969641648477045592e+01 1.337351149526128502e+01 4.002406238605471511e-02
1.960309920255021865e+01 1.298528099016911241e+01 4.002406238605471511e-02
1.950704470843300342e+01 1.261403536551528504e+01 4.002406238605471511e-02
1.940895312282631835e+01 1.225868871405493366e+01 4.002406238605471511e-02
1.930936752937704171e+01 1.191873140911898332e+01 4.002406238605471511e-02
1.920881988420380182e+01 1.159315553906677820e+01 4.002406238605471511e-02
1.910773998759028913e+01 1.128145705489560413e+01 4.002406238605471511e-02
1.900652243318630141e+01 1.098278171146458426e+01 4.002406238605471511e-02
1.890550315761430866e+01 1.069656892482177390e+01 4.002406238605471511e-02
1.880497641714299206e+01 1.042217231105208874e+01 4.002406238605471511e-02
1.870518980099333817e+01 1.015892635393828414e+01 4.002406238605471511e-02
1.860636901922272557e+01 9.906369366743897231e+00 4.002406238605471511e-02
1.850869135311553393e+01 9.663875128270671411e+00 4.002406238605471511e-02
1.841231445505830422e+01 9.430947022994024209e+00 4.002406238605471511e-02
1.831737858110979289e+01 9.207145792439975551e+00 4.002406238605471511e-02
1.822399016390941640e+01 8.991982107605110741e+00 4.002406238605471511e-02
1.804218090644440409e+01 8.585762056561218714e+00 4.002406238605471511e-02
1.795390483136612403e+01 8.393959065666916075e+00 4.002406238605471511e-02
1.777845944924455068e+01 8.021998604623453488e+00 4.002406238605471511e-02
1.754022313979619696e+01 7.533501930860047935e+00 4.002406238605471511e-02
1.738791749133122977e+01 7.229532853541785542e+00 4.002406238605471511e-02
1.724307877948615086e+01 6.945296728780125051e+00 4.002406238605471511e-02
1.697515447799645472e+01 6.428761341010314823e+00 4.002406238605471511e-02
1.642078824864692876e+01 5.373063902680049075e+00 4.002406238605471511e-02
1.619706692560313854e+01 4.938554884209283458e+00 4.002406238605471511e-02
1.600308288041308913e+01 4.548977849827807951e+00 4.002406238605471511e-02
1.586659333021201235e+01 4.263049334752277097e+00 4.002406238605471511e-02
1.577389375457200771e+01 4.060814942551843387e+00 4.002406238605471511e-02
1.571629765099935838e+01 3.930930972760418918e+00 4.002406238605471511e-02
1.566183361558924503e+01 3.804497496892944586e+00 4.002406238605471511e-02
1.558562084196957187e+01 3.620454944887105064e+00 4.002406238605471511e-02
1.553821457534021810e+01 3.500938027789131102e+00 4.002406238605471511e-02
1.547182908249142308e+01 3.325537524904866871e+00 4.002406238605471511e-02
1.543052370883521363e+01 3.210689235118452167e+00 4.002406238605471511e-02
1.537268363134769444e+01 3.040702409595432254e+00 4.002406238605471511e-02
1.530269756277212778e+01 2.816566839075934414e+00 4.002406238605471511e-02
1.524024702368504869e+01 2.592806861017149078e+00 4.002406238605471511e-02
1.518488377669642020e+01 2.366533949306922402e+00 4.002406238605471511e-02
1.514790515396560622e+01 2.193249788101434561e+00 4.002406238605471511e-02
1.512545932892779454e+01 2.075191105786464707e+00 4.002406238605471511e-02
1.510485995500001621e+01 1.954519249663874803e+00 4.002406238605471511e-02
1.507774167387130859e+01 1.767438794922381096e+00 4.002406238605471511e-02
1.505593232446246432e+01 1.571411389136940562e+00 4.002406238605471511e-02
1.504711531768966637e+01 1.463759263260694610e+00 4.002406238605471511e-02
1.504099580811248060e+01 1.364923231932136050e+00 4.002406238605471511e-02
1.503765833259316054e+01 1.282337635204776394e+00 4.002406238605471511e-02
1.503586934718233081e+01 1.182536336609764760e+00 4.002406238605471511e-02
1.503661784829334813e+01 1.091923012996222075e+00 4.002406238605471511e-02
1.503923545829156083e+01 1.017377797092875680e+00 4.002406238605471511e-02
1.504444917013024607e+01 9.362875247222914865e-01 4.002406238605471511e-02
1.505085138766524899e+01 8.705642118832187526e-01 4.002406238605471511e-02
1.505947003303188225e+01 8.053498471155450256e-01 4.002406238605471511e-02
1.506933912953866894e+01 7.477629423083596016e-01 4.002406238605471511e-02
1.508168887292169202e+01 6.904988404836984728e-01 4.002406238605471511e-02
1.509495331305663157e+01 6.406283607727378815e-01 4.002406238605471511e-02
1.511103279979189651e+01 5.909499705859950769e-01 4.002406238605471511e-02
1.513061489146734928e+01 5.414350458905655694e-01 4.002406238605471511e-02
1.515087267718640973e+01 4.991043058254135412e-01 4.002406238605471511e-02
1.517521750894149335e+01 4.568508173514240212e-01 4.002406238605471511e-02
1.519941841193618970e+01 4.216840876929384141e-01 4.002406238605471511e-02
1.522816152308139870e+01 3.865379857102858585e-01 4.002406238605471511e-02
1.527042138037145946e+01 3.443656585477611332e-01 4.002406238605471511e-02
1.529569307460517180e+01 3.232627134262791579e-01 4.002406238605471511e-02
1.532447419262531696e+01 3.021370664195392464e-01 4.002406238605471511e-02
1.538234672609189957e+01 2.668518322051037783e-01 4.002406238605471511e-02
1.544691653958729560e+01 2.357771558986203608e-01 4.002406238605471511e-02
1.552230789681156153e+01 2.072492434668549155e-01 4.002406238605471511e-02
1.561036030390518015e+01 1.812378236524865294e-01 4.002406238605471511e-02
1.570483641767224370e+01 1.593783860885076287e-01 4.002406238605471511e-02
1.580552155896737077e+01 1.409269552515517721e-01 4.002406238605471511e-02
1.591465343716205538e+01 1.249759616798452322e-01 4.002406238605471511e-02
1.605938286508527924e+01 1.084140908726525104e-01 4.002406238605471511e-02
1.621440869508638016e+01 9.476549689289316680e-02 4.002406238605471511e-02
1.637723909306031445e+01 8.363803058431218407e-02 4.002406238605471511e-02
1.656209312896476860e+01 7.385933012683758292e-02 4.002406238605471511e-02
1.677886312895744680e+01 6.517825139739530371e-02 4.002406238605471511e-02
1.702021375320415331e+01 5.805885455176412746e-02 4.002406238605471511e-02
1.728117294818596861e+01 5.252994835339009488e-02 4.002406238605471511e-02
1.766334969958511891e+01 4.723359234716983934e-02 4.002406238605471511e-02
1.811425841460939878e+01 4.371096341633001064e-02 4.002406238605471511e-02
1.946287010502454251e+01 4.048477537953970584e-02 4.002406238605471511e-02
3.479797709804800121e+01 4.002406238608218619e-02 4.002406238605471511e-02



==> figures/l_20_F_inf_b_75_N_2_11_interface.txt <==
-3.479797709804800832e+01 1.000000000000508038e+00
-2.086716977829084030e+01 1.000813023289793602e+00
-2.012471542637268840e+01 1.002608645357176087e+00
-1.958741717122371995e+01 1.006064930592260653e+00
-1.916736043131789557e+01 1.011729886528167199e+00
-1.881571693344424290e+01 1.020376516939405231e+00
-1.858133192736087125e+01 1.029445817286329667e+00
-1.837630911617605989e+01 1.040638195571746083e+00
-1.819091052768706973e+01 1.054390863873920781e+00
-1.802516833042403732e+01 1.070599197542248859e+00
-1.786938136379220765e+01 1.090244628466148447e+00
-1.772362609058061977e+01 1.113604238517754919e+00
-1.759766554369888425e+01 1.138693649718237833e+00
-1.747221304568060418e+01 1.169334174728960507e+00
-1.735707483037009879e+01 1.203609532034007001e+00
-1.724286605520288873e+01 1.244849160432392798e+00
-1.713934098044367005e+01 1.289989910420203056e+00
-1.704658111407736243e+01 1.338263270890061918e+00
-1.696459265911343550e+01 1.388610614988038616e+00
-1.688448873416663076e+01 1.446548796287724814e+00
-1.684101404998353502e+01 1.482448004498178040e+00
-1.680686794386350869e+01 1.513271902441199579e+00
-1.677336486076544730e+01 1.546105592773516779e+00
-1.674058867161859609e+01 1.581088249822918179e+00
-1.670863418637192410e+01 1.618370297898302113e+00
-1.667760857987074985e+01 1.658114624840313800e+00
-1.662592213477912040e+01 1.734132346713379125e+00
-1.659812429578340343e+01 1.781606854192700595e+00
-1.657823116241805650e+01 1.819306672261857161e+00
-1.654125198607765412e+01 1.900539267892076944e+00
-1.650864028146190066e+01 1.990321783803794542e+00
-1.649424105595144496e+01 2.038742875026929191e+00
-1.648127722979645071e+01 2.089710595249130165e+00
-1.646324164033129733e+01 2.180756951370739216e+00
-1.645030592889580845e+01 2.280156640824001713e+00
-1.644331280843223553e+01 2.388866555539387981e+00
-1.644265103723356702e+01 2.483279141707887661e+00
-1.644893379904929631e+01 2.611676154287442042e+00
-1.646045117453448370e+01 2.723624355309340661e+00
-1.647854953453599336e+01 2.844728451354934684e+00
-1.650407852544601894e+01 2.976008446076435554e+00
-1.653799449457539339e+01 3.118645972269350253e+00
-1.658137246727430636e+01 3.274017088796126185e+00
-1.662083576206784841e+01 3.399860781503268647e+00
-1.666685857807777893e+01 3.534549697955935876e+00
-1.672005110139644302e+01 3.678970402722221422e+00
-1.675982049885238467e+01 3.781149588046901044e+00
-1.682645940076208646e+01 3.944098751803758240e+00
-1.690215312464486885e+01 4.119793712976596467e+00
-1.698771057997320355e+01 4.309675311267199938e+00
-1.705065366642690705e+01 4.444952733936260003e+00
-1.719193084605861443e+01 4.738880534282587043e+00
-1.735563991451203947e+01 5.068345711474616877e+00
-1.807164646152970988e+01 6.470438461502741490e+00
-1.835692602780735427e+01 7.040583457727127126e+00
-1.851200554885758010e+01 7.358091623513944413e+00
-1.867544144576249110e+01 7.700165207120274857e+00
-1.884714189019005204e+01 8.069337358610852107e+00
-1.893602182451713745e+01 8.264957874253660464e+00
-1.911959887007287406e+01 8.680191213303485753e+00
-1.921415568853222666e+01 8.900639993396932681e+00
-1.931043579650364705e+01 9.130240531814957095e+00
-1.940832253804896368e+01 9.369472160014339579e+00
-1.950767613814654311e+01 9.618840892288499589e+00
-1.960833072375577046e+01 9.878880596619755039e+00
-1.971009099435043410e+01 1.015015412513198356e+01
-1.981272850418897846e+01 1.043325437760828045e+01
-1.991597751553361562e+01 1.072880526522388145e+01
-2.001953037905387589e+01 1.103746253411072331e+01
-2.012303239488731421e+01 1.135991439941753356e+01
-2.022607610546026891e+01 1.169688192993447373e+01
-2.032819496943993087e+01 1.204911911087025800e+01
-2.042885636540940553e+01 1.241741249773893863e+01
-2.052745387444729985e+01 1.280258035725860033e+01
-2.062329879327967319e+01 1.320547117140944593e+01
-2.071561083472951381e+01 1.362696135808405806e+01
-2.080350798066145757e+01 1.406795203586908372e+01
-2.088599546555589015e+01 1.452936463128452260e+01
-2.096195388753042366e+01 1.501213509425962656e+01
-2.103012646961341048e+01 1.551720645192818893e+01
-2.108910552920723802e+01 1.604551939245466485e+01
-2.113731826011947845e+01 1.659800053043973378e+01
-2.117301199174236714e+01 1.717554796495247516e+01
-2.119423916664719343e+01 1.777901370260115854e+01
-2.119884237391292103e+01 1.840918248448607741e+01
-2.118443989380435966e+01 1.906674653182843571e+01
-2.114841235254043994e+01 1.975227571655100078e+01
-2.108789125571166778e+01 2.046618267795914647e+01
-2.099975036595074229e+01 2.120868245491888615e+01
-2.088060111307415667e+01 2.197974629681306524e+01
-2.072679346815711199e+01 2.277904947058801355e+01
-2.053442396727062658e+01 2.360591311175895868e+01
-2.029935282003054553e+01 2.445924049168934999e+01
-2.001723225882935608e+01 2.533744850851010000e+01
-1.968354844323339137e+01 2.623839576817768915e+01
-1.929367928647075203e+01 2.715930931185443953e+01
-1.884297046254389585e+01 2.809671286045184857e+01
-1.832683151988319992e+01 2.904636036301268476e+01
-1.774085340317493831e+01 3.000317960379199533e+01
-1.708094770590192368e+01 3.096123156318752123e+01
-1.634350659599157751e+01 3.191369202415944528e+01
-1.552558056322519242e+01 3.285286241719152400e+01
-1.462506897047123289e+01 3.377021692418968968e+01
-1.364091596481690161e+01 3.465649222598748480e+01
-1.257330181970418970e+01 3.550182480957615638e+01
-1.142381752521675153e+01 3.629593833921202872e+01
-1.019560878436037221e+01 3.702838023468763140e+01
-8.893474906337964114e+00 3.768880243288095500e+01
-7.523908781794350631e+00 3.826727665319950233e+01
-6.095066437609968801e+00 3.875462983479491186e+01
-4.616658663553772080e+00 3.914278138486496772e+01
-3.099762684145119795e+00 3.942506113885281138e+01
-1.556558338106203365e+00 3.959648607578625246e+01
0.000000000000000000e+00 3.965397524104017180e+01
1.556558338106203365e+00 3.959648607578625246e+01
3.099762684145119795e+00 3.942506113885281138e+01
4.616658663553772080e+00 3.914278138486496772e+01
6.095066437609968801e+00 3.875462983479491186e+01
7.523908781794350631e+00 3.826727665319950233e+01
8.893474906337964114e+00 3.768880243288095500e+01
1.019560878436037221e+01 3.702838023468763140e+01
1.142381752521675153e+01 3.629593833921202872e+01
1.257330181970418970e+01 3.550182480957615638e+01
1.364091596481690161e+01 3.465649222598748480e+01
1.462506897047123289e+01 3.377021692418968968e+01
1.552558056322519242e+01 3.285286241719152400e+01
1.634350659599157751e+01 3.191369202415944528e+01
1.708094770590192368e+01 3.096123156318752123e+01
1.774085340317493831e+01 3.000317960379199533e+01
1.832683151988319992e+01 2.904636036301268476e+01
1.884297046254389585e+01 2.809671286045184857e+01
1.929367928647075203e+01 2.715930931185443953e+01
1.968354844323339137e+01 2.623839576817768915e+01
2.001723225882935608e+01 2.533744850851010000e+01
2.029935282003054553e+01 2.445924049168934999e+01
2.053442396727062658e+01 2.360591311175895868e+01
2.072679346815711199e+01 2.277904947058801355e+01
2.088060111307415667e+01 2.197974629681306524e+01
2.099975036595074229e+01 2.120868245491888615e+01
2.108789125571166778e+01 2.046618267795914647e+01
2.114841235254043994e+01 1.975227571655100078e+01
2.118443989380435966e+01 1.906674653182843571e+01
2.119884237391292103e+01 1.840918248448607741e+01
2.119423916664719343e+01 1.777901370260115854e+01
2.117301199174236714e+01 1.717554796495247516e+01
2.113731826011947845e+01 1.659800053043973378e+01
2.108910552920723802e+01 1.604551939245466485e+01
2.103012646961341048e+01 1.551720645192818893e+01
2.096195388753042366e+01 1.501213509425962656e+01
2.088599546555589015e+01 1.452936463128452260e+01
2.080350798066145757e+01 1.406795203586908372e+01
2.071561083472951381e+01 1.362696135808405806e+01
2.062329879327967319e+01 1.320547117140944593e+01
2.052745387444729985e+01 1.280258035725860033e+01
2.042885636540940553e+01 1.241741249773893863e+01
2.032819496943993087e+01 1.204911911087025800e+01
2.022607610546026891e+01 1.169688192993447373e+01
2.012303239488731421e+01 1.135991439941753356e+01
2.001953037905387589e+01 1.103746253411072331e+01
1.991597751553361562e+01 1.072880526522388145e+01
1.981272850418897846e+01 1.043325437760828045e+01
1.971009099435043410e+01 1.015015412513198356e+01
1.960833072375577046e+01 9.878880596619755039e+00
1.950767613814654311e+01 9.618840892288499589e+00
1.940832253804896368e+01 9.369472160014339579e+00
1.931043579650364705e+01 9.130240531814957095e+00
1.921415568853222666e+01 8.900639993396932681e+00
1.911959887007287406e+01 8.680191213303485753e+00
1.893602182451713745e+01 8.264957874253660464e+00
1.884714189019005204e+01 8.069337358610852107e+00
1.867544144576249110e+01 7.700165207120274857e+00
1.851200554885758010e+01 7.358091623513944413e+00
1.835692602780735427e+01 7.040583457727127126e+00
1.807164646152970988e+01 6.470438461502741490e+00
1.735563991451203947e+01 5.068345711474616877e+00
1.719193084605861443e+01 4.738880534282587043e+00
1.705065366642690705e+01 4.444952733936260003e+00
1.698771057997320355e+01 4.309675311267199938e+00
1.690215312464486885e+01 4.119793712976596467e+00
1.682645940076208646e+01 3.944098751803758240e+00
1.675982049885238467e+01 3.781149588046901044e+00
1.672005110139644302e+01 3.678970402722221422e+00
1.666685857807777893e+01 3.534549697955935876e+00
1.662083576206784841e+01 3.399860781503268647e+00
1.658137246727430636e+01 3.274017088796126185e+00
1.653799449457539339e+01 3.118645972269350253e+00
1.650407852544601894e+01 2.976008446076435554e+00
1.647854953453599336e+01 2.844728451354934684e+00
1.646045117453448370e+01 2.723624355309340661e+00
1.644893379904929631e+01 2.611676154287442042e+00
1.644265103723356702e+01 2.483279141707887661e+00
1.644331280843223553e+01 2.388866555539387981e+00
1.645030592889580845e+01 2.280156640824001713e+00
1.646324164033129733e+01 2.180756951370739216e+00
1.648127722979645071e+01 2.089710595249130165e+00
1.649424105595144496e+01 2.038742875026929191e+00
1.650864028146190066e+01 1.990321783803794542e+00
1.654125198607765412e+01 1.900539267892076944e+00
1.657823116241805650e+01 1.819306672261857161e+00
1.659812429578340343e+01 1.781606854192700595e+00
1.662592213477912040e+01 1.734132346713379125e+00
1.667760857987074985e+01 1.658114624840313800e+00
1.670863418637192410e+01 1.618370297898302113e+00
1.674058867161859609e+01 1.581088249822918179e+00
1.677336486076544730e+01 1.546105592773516779e+00
1.680686794386350869e+01 1.513271902441199579e+00
1.684101404998353502e+01 1.482448004498178040e+00
1.688448873416663076e+01 1.446548796287724814e+00
1.696459265911343550e+01 1.388610614988038616e+00
1.704658111407736243e+01 1.338263270890061918e+00
1.713934098044367005e+01 1.289989910420203056e+00
1.724286605520288873e+01 1.244849160432392798e+00
1.735707483037009879e+01 1.203609532034007001e+00
1.747221304568060418e+01 1.169334174728960507e+00
1.759766554369888425e+01 1.138693649718237833e+00
1.772362609058061977e+01 1.113604238517754919e+00
1.786938136379220765e+01 1.090244628466148447e+00
1.802516833042403732e+01 1.070599197542248859e+00
1.819091052768706973e+01 1.054390863873920781e+00
1.837630911617605989e+01 1.040638195571746083e+00
1.858133192736087125e+01 1.029445817286329667e+00
1.881571693344424290e+01 1.020376516939405231e+00
1.916736043131789557e+01 1.011729886528167199e+00
1.958741717122371995e+01 1.006064930592260653e+00
2.012471542637268840e+01 1.002608645357176087e+00
2.086716977829084030e+01 1.000813023289793602e+00
3.479797709804800832e+01 1.000000000000508038e+00



==> figures/l_20_F_inf_b_75_N_2_8_interface.txt <==
-3.429025692359341093e+01 9.999999999999964473e-01
-2.018860942822811566e+01 1.000565244527455322e+00
-1.940527743680600281e+01 1.002477921602930477e+00
-1.893536530683660146e+01 1.005615336462324816e+00
-1.854630308197558719e+01 1.010849425850606886e+00
-1.823364223707161358e+01 1.018220509813579255e+00
-1.799605746528708039e+01 1.026884541284482477e+00
-1.783966678153232266e+01 1.034718182175269119e+00
-1.760950699875725434e+01 1.050561510702368029e+00
-1.745397918415083893e+01 1.065098710393525883e+00
-1.729884384846562995e+01 1.083752977379659033e+00
-1.714428957536538434e+01 1.107682591197554745e+00
-1.706084575742251275e+01 1.123286766741123266e+00
-1.699060864600034648e+01 1.138373727462840490e+00
-1.690680674683886053e+01 1.158661173318637161e+00
-1.683825410087655428e+01 1.177740581733465630e+00
-1.675426745687575902e+01 1.204193208414410465e+00
-1.668792256912875160e+01 1.228269491613656950e+00
-1.660418585842383976e+01 1.262872082598754719e+00
-1.654066624500479676e+01 1.293243899477185987e+00
-1.645813179480282074e+01 1.338613100144285806e+00
-1.639804365186604684e+01 1.377113388350126755e+00
-1.631856365596114600e+01 1.436514428150643230e+00
-1.626240642795890423e+01 1.486030179449586930e+00
-1.618904077145494824e+01 1.563153492437370007e+00
-1.613762075450884481e+01 1.628332350569835718e+00
-1.607458491914012200e+01 1.727186321189952745e+00
-1.603038167077324516e+01 1.814838705351660808e+00
-1.598309428724205006e+01 1.940618085996051789e+00
-1.595194391100077702e+01 2.059930081210877617e+00
-1.592808493474704612e+01 2.220928442325301511e+00
-1.592065436240842224e+01 2.384563255439558827e+00
-1.593242650401525573e+01 2.594867191443442245e+00
-1.596615668278610478e+01 2.822044421156199689e+00
-1.603371003339126588e+01 3.106078207052020979e+00
-1.613616144446064027e+01 3.429355176504456537e+00
-1.629237450201287629e+01 3.831513242906010142e+00
-1.650627873702480031e+01 4.311811864334179845e+00
-1.680231789707259438e+01 4.919009429441251413e+00
-1.718979107651272642e+01 5.681294642418449392e+00
-1.769427569132055922e+01 6.679231357965829119e+00
-1.832128384628033047e+01 8.003438323227321405e+00
-1.906592520283694014e+01 9.823494572645042666e+00
-1.985009969815932962e+01 1.237814018278393036e+01
-2.043592205520628013e+01 1.603822280999933625e+01
-2.018831916800257531e+01 2.123397398330104124e+01
-1.772141282182845146e+01 2.808053535998614336e+01
-1.104066039221637929e+01 3.512060062398317939e+01
0.000000000000000000e+00 3.837809987408259360e+01
1.104066039221637929e+01 3.512060062398317939e+01
1.772141282182845146e+01 2.808053535998614336e+01
2.018831916800257531e+01 2.123397398330104124e+01
2.043592205520628013e+01 1.603822280999933625e+01
1.985009969815932962e+01 1.237814018278393036e+01
1.906592520283694014e+01 9.823494572645042666e+00
1.832128384628033047e+01 8.003438323227321405e+00
1.769427569132055922e+01 6.679231357965829119e+00
1.718979107651272642e+01 5.681294642418449392e+00
1.680231789707259438e+01 4.919009429441251413e+00
1.650627873702480031e+01 4.311811864334179845e+00
1.629237450201287629e+01 3.831513242906010142e+00
1.613616144446064027e+01 3.429355176504456537e+00
1.603371003339126588e+01 3.106078207052020979e+00
1.596615668278610478e+01 2.822044421156199689e+00
1.593242650401525573e+01 2.594867191443442245e+00
1.592065436240842224e+01 2.384563255439558827e+00
1.592808493474704612e+01 2.220928442325301511e+00
1.595194391100077702e+01 2.059930081210877617e+00
1.598309428724205006e+01 1.940618085996051789e+00
1.603038167077324516e+01 1.814838705351660808e+00
1.607458491914012200e+01 1.727186321189952745e+00
1.613762075450884481e+01 1.628332350569835718e+00
1.618904077145494824e+01 1.563153492437370007e+00
1.626240642795890423e+01 1.486030179449586930e+00
1.631856365596114600e+01 1.436514428150643230e+00
1.639804365186604684e+01 1.377113388350126755e+00
1.645813179480282074e+01 1.338613100144285806e+00
1.654066624500479676e+01 1.293243899477185987e+00
1.660418585842383976e+01 1.262872082598754719e+00
1.668792256912875160e+01 1.228269491613656950e+00
1.675426745687575902e+01 1.204193208414410465e+00
1.683825410087655428e+01 1.177740581733465630e+00
1.690680674683886053e+01 1.158661173318637161e+00
1.699060864600034648e+01 1.138373727462840490e+00
1.706084575742251275e+01 1.123286766741123266e+00
1.714428957536538434e+01 1.107682591197554745e+00
1.729884384846562995e+01 1.083752977379659033e+00
1.745397918415083893e+01 1.065098710393525883e+00
1.760950699875725434e+01 1.050561510702368029e+00
1.783966678153232266e+01 1.034718182175269119e+00
1.799605746528708039e+01 1.026884541284482477e+00
1.823364223707161358e+01 1.018220509813579255e+00
1.854630308197558719e+01 1.010849425850606886e+00
1.893536530683660146e+01 1.005615336462324816e+00
1.940527743680600281e+01 1.002477921602930477e+00
2.018860942822811566e+01 1.000565244527455322e+00
3.429025692359341093e+01 9.999999999999964473e-01



==> figures/l_20_F_inf_b_75_N_2_9_interface.txt <==
-3.466667475358208605e+01 1.000000000000028422e+00
-2.070146632662384789e+01 1.000829736342814913e+00
-1.995822108954241969e+01 1.002662280063914890e+00
-1.941057156951709572e+01 1.006285349633624371e+00
-1.898029071343943031e+01 1.012344237217198684e+00
-1.862827994609584437e+01 1.021444083297003091e+00
-1.839365680970540495e+01 1.030989066209468952e+00
-1.819820522661706974e+01 1.042117759320631221e+00
-1.800287101102654930e+01 1.057244105263054790e+00
-1.784675193556246597e+01 1.073173392620861977e+00
-1.769085542667549404e+01 1.093538294211263695e+00
-1.753532154152871669e+01 1.119576804214261534e+00
-1.741904162186759564e+01 1.143767567855323186e+00
-1.730323709327070958e+01 1.172862466369557488e+00
-1.718811789580298921e+01 1.207862978945763999e+00
-1.707398772895110994e+01 1.249980020779511092e+00
-1.699865922946508334e+01 1.282724472079535438e+00
-1.696128391558324466e+01 1.300681980301773066e+00
-1.688724219848144514e+01 1.340119502562850062e+00
-1.681436126219230687e+01 1.384782084442161665e+00
-1.677845343620023755e+01 1.409292194460336711e+00
-1.670794333460597869e+01 1.463166362548548038e+00
-1.663957214293181863e+01 1.524262301499872407e+00
-1.660636776756500765e+01 1.557832751400393567e+00
-1.657393241478349921e+01 1.593605512253016165e+00
-1.654236567273725456e+01 1.631736139188319612e+00
-1.651178095773662591e+01 1.672392254740040496e+00
-1.648230562153666767e+01 1.715756953023641396e+00
-1.645408435353915877e+01 1.762028520969141532e+00
-1.642727995688814246e+01 1.811424472693705656e+00
-1.640207705167337338e+01 1.864181777672649698e+00
-1.637868368780458894e+01 1.920561686398750023e+00
-1.635733545727686788e+01 1.980850786115442075e+00
-1.633829812396395198e+01 2.045366877805767647e+00
-1.632187230695942048e+01 2.114461308864824751e+00
-1.630839732207218873e+01 2.188526323147367947e+00
-1.629825665482639607e+01 2.267999310281539671e+00
-1.629188322601480365e+01 2.353372305484540128e+00
-1.628976592211328267e+01 2.445199091002181913e+00
-1.629245650988663741e+01 2.544107921226335556e+00
-1.630057751522799592e+01 2.650812885442932476e+00
-1.631483099391774516e+01 2.766131564020533951e+00
-1.633600800661008634e+01 2.891002834107538000e+00
-1.636499934113480492e+01 3.026512177898886602e+00
-1.640280662697677627e+01 3.173919390711243516e+00
-1.645055475145136015e+01 3.334695933117461930e+00
-1.650950406971859508e+01 3.510568144435918025e+00
-1.658106331982683557e+01 3.703573834863427727e+00
-1.666680089148585608e+01 3.916130251708819454e+00
-1.676845471608283589e+01 4.151121887138342181e+00
-1.688793691425128785e+01 4.412008697754511211e+00
-1.702733148170099753e+01 4.702965304339880248e+00
-1.718887782542326903e+01 5.029055678000007745e+00
-1.737493335319695120e+01 5.396457823786036556e+00
-1.783009516277956763e+01 6.287272307060808529e+00
-1.810353271933436048e+01 6.831603458231463755e+00
-1.840956277293606291e+01 7.460145495589473263e+00
-1.874828719272451849e+01 8.190874976049698830e+00
-1.911762281194589974e+01 9.046261058469486471e+00
-1.951180986470408740e+01 1.005434866986852427e+01
-1.991905823733843306e+01 1.124993505020246864e+01
-2.031787278385674966e+01 1.267561133131058071e+01
-2.067142438745272415e+01 1.438211883847120909e+01
-2.091921139491806514e+01 1.642681469007277784e+01
-2.096546892908244786e+01 1.886785069180682939e+01
-2.066504079687317841e+01 2.174976987874071099e+01
-1.981122516159500435e+01 2.507411744072255999e+01
-1.813846636727890882e+01 2.874910843393465498e+01
-1.536502178526261275e+01 3.252302708446848101e+01
-1.130371422486530619e+01 3.593701924421206684e+01
-6.029688755356530372e+00 3.837403306417441939e+01
0.000000000000000000e+00 3.926505854719609090e+01
6.029688755356530372e+00 3.837403306417441939e+01
1.130371422486530619e+01 3.593701924421206684e+01
1.536502178526261275e+01 3.252302708446848101e+01
1.813846636727890882e+01 2.874910843393465498e+01
1.981122516159500435e+01 2.507411744072255999e+01
2.066504079687317841e+01 2.174976987874071099e+01
2.096546892908244786e+01 1.886785069180682939e+01
2.091921139491806514e+01 1.642681469007277784e+01
2.067142438745272415e+01 1.438211883847120909e+01
2.031787278385674966e+01 1.267561133131058071e+01
1.991905823733843306e+01 1.124993505020246864e+01
1.951180986470408740e+01 1.005434866986852427e+01
1.911762281194589974e+01 9.046261058469486471e+00
1.874828719272451849e+01 8.190874976049698830e+00
1.840956277293606291e+01 7.460145495589473263e+00
1.810353271933436048e+01 6.831603458231463755e+00
1.783009516277956763e+01 6.287272307060808529e+00
1.737493335319695120e+01 5.396457823786036556e+00
1.718887782542326903e+01 5.029055678000007745e+00
1.702733148170099753e+01 4.702965304339880248e+00
1.688793691425128785e+01 4.412008697754511211e+00
1.676845471608283589e+01 4.151121887138342181e+00
1.666680089148585608e+01 3.916130251708819454e+00
1.658106331982683557e+01 3.703573834863427727e+00
1.650950406971859508e+01 3.510568144435918025e+00
1.645055475145136015e+01 3.334695933117461930e+00
1.640280662697677627e+01 3.173919390711243516e+00
1.636499934113480492e+01 3.026512177898886602e+00
1.633600800661008634e+01 2.891002834107538000e+00
1.631483099391774516e+01 2.766131564020533951e+00
1.630057751522799592e+01 2.650812885442932476e+00
1.629245650988663741e+01 2.544107921226335556e+00
1.628976592211328267e+01 2.445199091002181913e+00
1.629188322601480365e+01 2.353372305484540128e+00
1.629825665482639607e+01 2.267999310281539671e+00
1.630839732207218873e+01 2.188526323147367947e+00
1.632187230695942048e+01 2.114461308864824751e+00
1.633829812396395198e+01 2.045366877805767647e+00
1.635733545727686788e+01 1.980850786115442075e+00
1.637868368780458894e+01 1.920561686398750023e+00
1.640207705167337338e+01 1.864181777672649698e+00
1.642727995688814246e+01 1.811424472693705656e+00
1.645408435353915877e+01 1.762028520969141532e+00
1.648230562153666767e+01 1.715756953023641396e+00
1.651178095773662591e+01 1.672392254740040496e+00
1.654236567273725456e+01 1.631736139188319612e+00
1.657393241478349921e+01 1.593605512253016165e+00
1.660636776756500765e+01 1.557832751400393567e+00
1.663957214293181863e+01 1.524262301499872407e+00
1.670794333460597869e+01 1.463166362548548038e+00
1.677845343620023755e+01 1.409292194460336711e+00
1.681436126219230687e+01 1.384782084442161665e+00
1.688724219848144514e+01 1.340119502562850062e+00
1.696128391558324466e+01 1.300681980301773066e+00
1.699865922946508334e+01 1.282724472079535438e+00
1.707398772895110994e+01 1.249980020779511092e+00
1.718811789580298921e+01 1.207862978945763999e+00
1.730323709327070958e+01 1.172862466369557488e+00
1.741904162186759564e+01 1.143767567855323186e+00
1.753532154152871669e+01 1.119576804214261534e+00
1.769085542667549404e+01 1.093538294211263695e+00
1.784675193556246597e+01 1.073173392620861977e+00
1.800287101102654930e+01 1.057244105263054790e+00
1.819820522661706974e+01 1.042117759320631221e+00
1.839365680970540495e+01 1.030989066209468952e+00
1.862827994609584437e+01 1.021444083297003091e+00
1.898029071343943031e+01 1.012344237217198684e+00
1.941057156951709572e+01 1.006285349633624371e+00
1.995822108954241969e+01 1.002662280063914890e+00
2.070146632662384789e+01 1.000829736342814913e+00
3.466667475358208605e+01 1.000000000000028422e+00



==> figures/l_5_F_2_b_286_N_2_10_beta_kappa_curve.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
4.999999948777912595e-02 -2.817736484344522652e-04
6.754923412877282540e-02 -6.965308177778437070e-04
8.108189708507634874e-02 -1.207651818470799939e-03
8.876290776430155460e-02 -1.587042062062425825e-03
9.548106316650765979e-02 -1.978538994992796660e-03
1.013653612626724265e-01 -2.370974113139480508e-03
1.065302727880081263e-01 -2.756155610885825582e-03
1.115725674169910642e-01 -3.171090764642000431e-03
1.164923104861791125e-01 -3.614963943570765909e-03
1.212930519926447848e-01 -4.087135705451747786e-03
1.259786359230907760e-01 -4.586947590127216264e-03
1.310463278143063626e-01 -5.172902211893973777e-03
1.359777055296060577e-01 -5.790491147137075134e-03
1.407793062641607418e-01 -6.438830016921111635e-03
1.459601786743066620e-01 -7.192790822570220392e-03
1.509879350253735542e-01 -7.980941815739998196e-03
1.563972484812863051e-01 -8.893963645113999936e-03
1.616335508762626882e-01 -9.845056214473121153e-03
1.672508471078544556e-01 -1.094253955479927015e-02
1.726723522472847494e-01 -1.208127796001882796e-02
1.784707717140975591e-01 -1.339007097575453317e-02
1.840496818698936776e-01 -1.474262101863578305e-02
1.899975218527724941e-01 -1.629094402832064956e-02
1.957012921971624242e-01 -1.788460851962994994e-02
2.017615980492073469e-01 -1.970170784495290858e-02
2.075523844673101692e-01 -2.156460006971624641e-02
2.136821316744203503e-01 -2.368041567285991689e-02
2.201379210906239670e-01 -2.608054228087832230e-02
2.262518104516484663e-01 -2.852919415418944671e-02
2.326633487571589665e-01 -3.129718877124334359e-02
2.387016635041097345e-01 -3.410984192912061563e-02
2.449924866465109652e-01 -3.727634271501810426e-02
2.508741758372418640e-01 -4.048244409910252417e-02
2.569489755661841235e-01 -4.407993548606140705e-02
2.625690194229673424e-01 -4.771153065227399376e-02
2.682962544268633343e-01 -5.177556574521036126e-02
2.735031096359268887e-01 -5.586935026781624652e-02
2.781997416325027173e-01 -5.999022867310430107e-02
2.823854203095453319e-01 -6.413625795342367542e-02
2.860469874948650681e-01 -6.830584712342706311e-02
2.888761868897920526e-01 -7.208469378586425391e-02
2.910154123606568666e-01 -7.550959628553989555e-02
2.925761326719920619e-01 -7.861239801650304893e-02
2.936474525244017753e-01 -8.142179684330290435e-02
2.942507114680213975e-01 -8.371184423156580179e-02
2.945577491599049580e-01 -8.578138156976614082e-02
2.946152408979325621e-01 -8.746275273890397051e-02
2.945148118889038824e-01 -8.882631298082796500e-02
2.943212233802904310e-01 -8.992968081852786844e-02
2.940796605304207278e-01 -9.082044690841123424e-02
2.937886028273834493e-01 -9.161676868300802634e-02
2.934949262995553698e-01 -9.225662584763713592e-02
2.932143412409466965e-01 -9.277028921261314121e-02
2.929259825590414534e-01 -9.322710476851042705e-02
2.926651000722166329e-01 -9.359241363472746433e-02
2.924078078007241732e-01 -9.391643857222241321e-02
2.921568093486611173e-01 -9.420323280842476943e-02
2.919141806928551297e-01 -9.445662958398914899e-02
2.916814273768670307e-01 -9.468022695610515960e-02
2.914597188118476789e-01 -9.487722755486510673e-02
2.912498562221917942e-01 -9.505055751535058939e-02
2.910523239645251281e-01 -9.520288042658034411e-02
2.908673371530964835e-01 -9.533661127488189668e-02
2.906948858055307117e-01 -9.545393049582316658e-02
2.905169364615494687e-01 -9.556790914527384107e-02
2.903518912252195938e-01 -9.566746309681187221e-02
2.901992811827174279e-01 -9.575443556872147155e-02
2.900430267903711945e-01 -9.583858858562874228e-02
2.898992218927661235e-01 -9.591178014051161826e-02
2.897525628701950740e-01 -9.598232541978832244e-02
2.896180484987292969e-01 -9.604346570769030367e-02
2.894813539997481144e-01 -9.610216760745533826e-02
2.893564098984060529e-01 -9.615284476245286593e-02
2.892298488863588313e-01 -9.620131367588848070e-02
2.891145261275075984e-01 -9.624299345394042582e-02
2.889980442775779146e-01 -9.628270498933542976e-02
2.888805309413379763e-01 -9.632035065810672092e-02
2.886664034680407331e-01 -9.638272917852086508e-02
2.885583838511866506e-01 -9.641115296186889005e-02
2.883625049913114413e-01 -9.645747127854711889e-02
2.882641304376347136e-01 -9.647817720286545884e-02
2.880767569895796854e-01 -9.651283174206642945e-02
2.878990789243505710e-01 -9.653980090934803637e-02
2.878104349786296257e-01 -9.655106593918566515e-02
2.876338869100044660e-01 -9.656904311074307468e-02
2.875461451216394515e-01 -9.657571229443835670e-02
2.873721459620468544e-01 -9.658431821113318272e-02
2.872860613518034567e-01 -9.658622306547805236e-02
2.871161629925719772e-01 -9.658517048335735211e-02
2.870325282801637345e-01 -9.658219167687762119e-02
2.868591021132582131e-01 -9.657046377303758755e-02
2.867592013259776529e-01 -9.656006301390175628e-02
2.866500298113184297e-01 -9.654537486486175490e-02
2.865814554956558902e-01 -9.653423993905668743e-02
2.865066453332870688e-01 -9.652028104371204731e-02
2.864241785376813176e-01 -9.650252846100683402e-02
2.863521380736804289e-01 -9.648480473908344068e-02
2.862742113450275627e-01 -9.646305879774726144e-02
2.862067082335505996e-01 -9.644181139785647228e-02
2.861414361994921718e-01 -9.641886532550887623e-02
2.860848982242718552e-01 -9.639682725612896963e-02
2.859932123387897707e-01 -9.635603744423115735e-02
2.859131401758974178e-01 -9.631403382710694572e-02
2.858511018391693415e-01 -9.627605431455885099e-02



==> figures/l_5_F_2_b_286_N_2_10_interface.txt <==
-6.238374238500257185e+00 9.999999999999997780e-01
-6.004454835752904174e+00 1.000157661836325040e+00
-5.775390592844684257e+00 1.000633806535580206e+00
-5.560914496976238297e+00 1.001411502676067045e+00
-5.361016786233390619e+00 1.002487631541751911e+00
-5.180567820414720970e+00 1.003820910785842901e+00
-5.009811767163810714e+00 1.005477514826841112e+00
-4.848741735988989277e+00 1.007478020035964539e+00
-4.702239806201959915e+00 1.009752994436296625e+00
-4.565425413900067397e+00 1.012355313494557540e+00
-4.433409809893227305e+00 1.015394101652643544e+00
-4.311080653296958332e+00 1.018762624569027109e+00
-4.193546627328703202e+00 1.022592466777957121e+00
-4.080804053907958640e+00 1.026908163098321225e+00
-3.977759458357563283e+00 1.031492958160326490e+00
-3.879514286630858955e+00 1.036521572947071590e+00
-3.781148812499496081e+00 1.042293582918397687e+00
-3.731915654326146914e+00 1.045492287654640640e+00
-3.687574406828900919e+00 1.048566103093957702e+00
-3.638269142021463232e+00 1.052213189040208885e+00
-3.593858833922988882e+00 1.055718155026156735e+00
-3.549412177359791087e+00 1.059448237207763155e+00
-3.509871993342438934e+00 1.062964652025093715e+00
-3.465351117901941613e+00 1.067160660634242308e+00
-3.425740539205864188e+00 1.071116744872118387e+00
-3.386093733914745663e+00 1.075298684126798188e+00
-3.346408538301076874e+00 1.079719619820786347e+00
-3.306682629362949655e+00 1.084393492750084897e+00
-3.266913508247096587e+00 1.089335095993673175e+00
-3.227098481370060057e+00 1.094560131892067467e+00
-3.192219658099597623e+00 1.099377726050610571e+00
-3.152310442993844219e+00 1.105179968951409242e+00
-3.117345823983679320e+00 1.110530292122077212e+00
-3.082334893453635871e+00 1.116150010419847627e+00
-3.047278759580536622e+00 1.122052505271137868e+00
-3.012170472096600271e+00 1.128253216618769539e+00
-2.977011379988716122e+00 1.134766946219819550e+00
-2.941793298250911626e+00 1.141611044542465203e+00
-2.911559723078566364e+00 1.147752944568371625e+00
-2.876229596090414731e+00 1.155256046274560244e+00
-2.845891569088670803e+00 1.161991045026879332e+00
-2.810428488360377841e+00 1.170221052430272746e+00
-2.779971930592973095e+00 1.177609403540589295e+00
-2.749455320161175553e+00 1.185321419839338475e+00
-2.718874838207907985e+00 1.193372073437284575e+00
-2.688226325697328001e+00 1.201777106079480850e+00
-2.657505245052883769e+00 1.210553075769299936e+00
-2.626706636902801151e+00 1.219717406744313948e+00
-2.600980619440004915e+00 1.227663399474819617e+00
-2.559686544980741107e+00 1.240993590638223676e+00
-2.518220645183745443e+00 1.255123697134050254e+00
-2.476565264218067774e+00 1.270105525126843604e+00
-2.434700267177333011e+00 1.285994715794824828e+00
-2.413682091406989194e+00 1.294298090059154083e+00
-2.392602622696481163e+00 1.302851078674346796e+00
-2.355551994834243601e+00 1.318445822548615087e+00
-2.334285535625763242e+00 1.327728476903102361e+00
-2.312943647954448068e+00 1.337293074831387152e+00
-2.275404214941798564e+00 1.354736169463381490e+00
-2.237585621635531652e+00 1.373128605122128088e+00
-2.199473834215498247e+00 1.392519293834806771e+00
-2.161018076739929850e+00 1.412977251174539317e+00
-2.138880199740203825e+00 1.425168239453373342e+00
-2.122196012876333526e+00 1.434558244068689037e+00
-2.099824256274342993e+00 1.447424295694625052e+00
-2.082945649266824795e+00 1.457340994011633084e+00
-2.048933414384170426e+00 1.477875382457066289e+00
-2.026048417973770110e+00 1.492107848545002335e+00
-2.008770325650925948e+00 1.503075186660983498e+00
-1.973876108871239321e+00 1.525805145049806022e+00
-1.938502632629109934e+00 1.549634645109204012e+00
-1.908615619723726065e+00 1.570377707628369590e+00
-1.872218746488911512e+00 1.596377271356349103e+00
-1.841398546276172832e+00 1.619010131134432706e+00
-1.803751307428267836e+00 1.647395039473599887e+00
-1.771768993543335613e+00 1.672117834500112421e+00
-1.739186985431812271e+00 1.697847043573999404e+00
-1.699195018305366345e+00 1.730124365577250689e+00
-1.665044432440229150e+00 1.758243204618223920e+00
-1.630076546852115449e+00 1.787510966417971803e+00
-1.594190829119071395e+00 1.817988632742332245e+00
-1.557310881416468673e+00 1.849710138072086618e+00
-1.519317244111896947e+00 1.882738578665877460e+00
-1.472109045979884900e+00 1.924154219952034506e+00
-1.289574619515227338e+00 2.085692092478383941e+00
-1.211063998150183618e+00 2.154610850595034766e+00
-1.158828301592543575e+00 2.199937572666816887e+00
-1.115064154744749736e+00 2.237502163597757665e+00
-1.069359817241425592e+00 2.276277293026038873e+00
-1.033698692588678414e+00 2.306181241368654433e+00
-9.841179893596032624e-01 2.347213013222584355e+00
-9.452695750807614816e-01 2.378900007149182372e+00
-8.910315180057489792e-01 2.422433578334873161e+00
-8.483305105797241952e-01 2.456114084139078280e+00
-8.036795459085551707e-01 2.490764545948334518e+00
-7.568831146344769945e-01 2.526450697784338839e+00
-7.076412533821835327e-01 2.563301834958564562e+00
-6.556325449543255468e-01 2.601440296021301002e+00
-6.003652368305986142e-01 2.641079493882361628e+00
-5.412354266439964867e-01 2.682458543166844400e+00
-4.992144182410943043e-01 2.711198239650241426e+00
-4.772796805364852846e-01 2.725971832001781170e+00
-4.312932977340256935e-01 2.756410216928760537e+00
-4.070811876414460739e-01 2.772128100167050579e+00
-3.818844148387122717e-01 2.788241498765203552e+00
-3.556151794092293206e-01 2.804755541811688513e+00
-3.280429109905007024e-01 2.821743767504817146e+00
-2.989905773915341736e-01 2.839213794095425847e+00
-2.680794877448846592e-01 2.857239206877376425e+00
-2.349269718148429831e-01 2.875798679811947700e+00
-1.988041117085156684e-01 2.894881299153778009e+00
-1.587832929434805362e-01 2.914201262326962638e+00
-1.132409599920971566e-01 2.932973115641306805e+00
-6.028933006879449996e-02 2.948640729973954322e+00
0.000000000000000000e+00 2.955400438208302560e+00
6.028933006879449996e-02 2.948640729973954322e+00
1.132409599920971566e-01 2.932973115641306805e+00
1.587832929434805362e-01 2.914201262326962638e+00
1.988041117085156684e-01 2.894881299153778009e+00
2.349269718148429831e-01 2.875798679811947700e+00
2.680794877448846592e-01 2.857239206877376425e+00
2.989905773915341736e-01 2.839213794095425847e+00
3.280429109905007024e-01 2.821743767504817146e+00
3.556151794092293206e-01 2.804755541811688513e+00
3.818844148387122717e-01 2.788241498765203552e+00
4.070811876414460739e-01 2.772128100167050579e+00
4.312932977340256935e-01 2.756410216928760537e+00
4.772796805364852846e-01 2.725971832001781170e+00
4.992144182410943043e-01 2.711198239650241426e+00
5.412354266439964867e-01 2.682458543166844400e+00
6.003652368305986142e-01 2.641079493882361628e+00
6.556325449543255468e-01 2.601440296021301002e+00
7.076412533821835327e-01 2.563301834958564562e+00
7.568831146344769945e-01 2.526450697784338839e+00
8.036795459085551707e-01 2.490764545948334518e+00
8.483305105797241952e-01 2.456114084139078280e+00
8.910315180057489792e-01 2.422433578334873161e+00
9.452695750807614816e-01 2.378900007149182372e+00
9.841179893596032624e-01 2.347213013222584355e+00
1.033698692588678414e+00 2.306181241368654433e+00
1.069359817241425592e+00 2.276277293026038873e+00
1.115064154744749736e+00 2.237502163597757665e+00
1.158828301592543575e+00 2.199937572666816887e+00
1.211063998150183618e+00 2.154610850595034766e+00
1.289574619515227338e+00 2.085692092478383941e+00
1.472109045979884900e+00 1.924154219952034506e+00
1.519317244111896947e+00 1.882738578665877460e+00
1.557310881416468673e+00 1.849710138072086618e+00
1.594190829119071395e+00 1.817988632742332245e+00
1.630076546852115449e+00 1.787510966417971803e+00
1.665044432440229150e+00 1.758243204618223920e+00
1.699195018305366345e+00 1.730124365577250689e+00
1.739186985431812271e+00 1.697847043573999404e+00
1.771768993543335613e+00 1.672117834500112421e+00
1.803751307428267836e+00 1.647395039473599887e+00
1.841398546276172832e+00 1.619010131134432706e+00
1.872218746488911512e+00 1.596377271356349103e+00
1.908615619723726065e+00 1.570377707628369590e+00
1.938502632629109934e+00 1.549634645109204012e+00
1.973876108871239321e+00 1.525805145049806022e+00
2.008770325650925948e+00 1.503075186660983498e+00
2.026048417973770110e+00 1.492107848545002335e+00
2.048933414384170426e+00 1.477875382457066289e+00
2.082945649266824795e+00 1.457340994011633084e+00
2.099824256274342993e+00 1.447424295694625052e+00
2.122196012876333526e+00 1.434558244068689037e+00
2.138880199740203825e+00 1.425168239453373342e+00
2.161018076739929850e+00 1.412977251174539317e+00
2.199473834215498247e+00 1.392519293834806771e+00
2.237585621635531652e+00 1.373128605122128088e+00
2.275404214941798564e+00 1.354736169463381490e+00
2.312943647954448068e+00 1.337293074831387152e+00
2.334285535625763242e+00 1.327728476903102361e+00
2.355551994834243601e+00 1.318445822548615087e+00
2.392602622696481163e+00 1.302851078674346796e+00
2.413682091406989194e+00 1.294298090059154083e+00
2.434700267177333011e+00 1.285994715794824828e+00
2.476565264218067774e+00 1.270105525126843604e+00
2.518220645183745443e+00 1.255123697134050254e+00
2.559686544980741107e+00 1.240993590638223676e+00
2.600980619440004915e+00 1.227663399474819617e+00
2.626706636902801151e+00 1.219717406744313948e+00
2.657505245052883769e+00 1.210553075769299936e+00
2.688226325697328001e+00 1.201777106079480850e+00
2.718874838207907985e+00 1.193372073437284575e+00
2.749455320161175553e+00 1.185321419839338475e+00
2.779971930592973095e+00 1.177609403540589295e+00
2.810428488360377841e+00 1.170221052430272746e+00
2.845891569088670803e+00 1.161991045026879332e+00
2.876229596090414731e+00 1.155256046274560244e+00
2.911559723078566364e+00 1.147752944568371625e+00
2.941793298250911626e+00 1.141611044542465203e+00
2.977011379988716122e+00 1.134766946219819550e+00
3.012170472096600271e+00 1.128253216618769539e+00
3.047278759580536622e+00 1.122052505271137868e+00
3.082334893453635871e+00 1.116150010419847627e+00
3.117345823983679320e+00 1.110530292122077212e+00
3.152310442993844219e+00 1.105179968951409242e+00
3.192219658099597623e+00 1.099377726050610571e+00
3.227098481370060057e+00 1.094560131892067467e+00
3.266913508247096587e+00 1.089335095993673175e+00
3.306682629362949655e+00 1.084393492750084897e+00
3.346408538301076874e+00 1.079719619820786347e+00
3.386093733914745663e+00 1.075298684126798188e+00
3.425740539205864188e+00 1.071116744872118387e+00
3.465351117901941613e+00 1.067160660634242308e+00
3.509871993342438934e+00 1.062964652025093715e+00
3.549412177359791087e+00 1.059448237207763155e+00
3.593858833922988882e+00 1.055718155026156735e+00
3.638269142021463232e+00 1.052213189040208885e+00
3.687574406828900919e+00 1.048566103093957702e+00
3.731915654326146914e+00 1.045492287654640640e+00
3.781148812499496081e+00 1.042293582918397687e+00
3.879514286630858955e+00 1.036521572947071590e+00
3.977759458357563283e+00 1.031492958160326490e+00
4.080804053907958640e+00 1.026908163098321225e+00
4.193546627328703202e+00 1.022592466777957121e+00
4.311080653296958332e+00 1.018762624569027109e+00
4.433409809893227305e+00 1.015394101652643544e+00
4.565425413900067397e+00 1.012355313494557540e+00
4.702239806201959915e+00 1.009752994436296625e+00
4.848741735988989277e+00 1.007478020035964539e+00
5.009811767163810714e+00 1.005477514826841112e+00
5.180567820414720970e+00 1.003820910785842901e+00
5.361016786233390619e+00 1.002487631541751911e+00
5.560914496976238297e+00 1.001411502676067045e+00
5.775390592844684257e+00 1.000633806535580206e+00
6.004454835752904174e+00 1.000157661836325040e+00
6.238374238500257185e+00 9.999999999999997780e-01



==> figures/l_8_F_5_b_656_N_2_11_interface.txt <==
-1.270413476381361306e+01 9.999999999999991118e-01
-1.101621882908085226e+01 1.000236752339157764e+00
-1.050046138046639221e+01 1.000576199062586991e+00
-1.009409983396212596e+01 1.001118300467566780e+00
-9.742430895045533390e+00 1.001958053737085130e+00
-9.441539867797358099e+00 1.003143445506241127e+00
-9.183626954579235502e+00 1.004703705115515433e+00
-8.953056675573073164e+00 1.006734480710743007e+00
-8.835808121138567728e+00 1.008079851765232959e+00
-8.726371071460686579e+00 1.009575392298089014e+00
-8.620838356385871037e+00 1.011277714204056766e+00
-8.523115730918426891e+00 1.013121461546583557e+00
-8.429298070944600596e+00 1.015173424874809438e+00
-8.339390100872689615e+00 1.017439361699870481e+00
-8.253382818199259674e+00 1.019922089417756084e+00
-8.171271891332240855e+00 1.022620649244103674e+00
-8.093073842951309160e+00 1.025529097573511628e+00
-8.018794624006458704e+00 1.028636873665304874e+00
-7.944487647901437910e+00 1.032123840833054862e+00
-7.874100926382617160e+00 1.035817323867503914e+00
-7.807641446167331800e+00 1.039693562056359655e+00
-7.741144591856992108e+00 1.043991748804375508e+00
-7.678576978650680118e+00 1.048460263435373685e+00
-7.616010958101346873e+00 1.053382933596526350e+00
-7.545628058330136945e+00 1.059521646399274042e+00
-7.479193083040833301e+00 1.065963736073723522e+00
-7.412704585823253645e+00 1.073111123023721136e+00
-7.350169030892196531e+00 1.080541712654597308e+00
-7.291598762073727258e+00 1.088188147992261934e+00
-7.232963045140810010e+00 1.096574895885260137e+00
-7.201722635093203984e+00 1.101366713881489767e+00
-7.174444169985592090e+00 1.105746569966536086e+00
-7.119811678868237514e+00 1.115101355581262554e+00
-7.092450330628572885e+00 1.120096453896867850e+00
-7.065213183052980739e+00 1.125286978774906244e+00
-7.037866616578313028e+00 1.130727067025777854e+00
-7.014487152957501692e+00 1.135567747883973411e+00
-6.987290560898190783e+00 1.141428522748199281e+00
-6.963934739729776169e+00 1.146667006524156873e+00
-6.936627224540454328e+00 1.153043161089293500e+00
-6.913294319872947291e+00 1.158715131862511960e+00
-6.886169168227934456e+00 1.165579929846885632e+00
-6.862869906613129345e+00 1.171718972380733081e+00
-6.839586900603106479e+00 1.178087321230223861e+00
-6.816321558286335680e+00 1.184693721291581570e+00
-6.793075399580960294e+00 1.191547271073485792e+00
-6.769850064702179537e+00 1.198657439379768208e+00
-6.746647323218176062e+00 1.206034083057577311e+00
-6.727228132145145700e+00 1.212426366626112806e+00
-6.704068129852803537e+00 1.220321142663577385e+00
-6.684898795113003445e+00 1.227087319385449460e+00
-6.661796395996589126e+00 1.235532169013131343e+00
-6.642453002706180776e+00 1.242856831672154438e+00
-6.619408863360703776e+00 1.251897917210851752e+00
-6.600358104407582083e+00 1.259641459777315120e+00
-6.581087783055284746e+00 1.267732282442353142e+00
-6.562102061994330882e+00 1.275967452954034798e+00
-6.542886953948800155e+00 1.284579272239181336e+00
-6.523974344592344821e+00 1.293338821959842511e+00
-6.504823091489233100e+00 1.302506970711261758e+00
-6.485992551479783153e+00 1.311826204088922365e+00
-6.466915045351338875e+00 1.321588682102794898e+00
-6.448176491056454296e+00 1.331505735053009287e+00
-6.429184030937038941e+00 1.341903437695837420e+00
-6.410548420967373318e+00 1.352459593303657170e+00
-6.391653877045232690e+00 1.363536559784672253e+00
-6.376703936045596599e+00 1.372579365005347940e+00
-6.358233053866225504e+00 1.384106361234737292e+00
-6.343373244015380941e+00 1.393676017779721388e+00
-6.324693043963332428e+00 1.406097730692901226e+00
-6.309930905443074778e+00 1.416235931357772593e+00
-6.291712505937777422e+00 1.429158003836456192e+00
-6.277061140296966713e+00 1.439893598363001459e+00
-6.258654265715730247e+00 1.453836509931911714e+00
-6.244125755476973794e+00 1.465216409806278319e+00
-6.229656363288468057e+00 1.476894410699366667e+00
-6.215248970574863918e+00 1.488879182311056315e+00
-6.200906592245257087e+00 1.501179699102026088e+00
-6.186632383992110462e+00 1.513805254601321426e+00
-6.172429650094298559e+00 1.526765476813124911e+00
-6.158301851712330688e+00 1.540070344831361293e+00
-6.144252615653688743e+00 1.553730206772909073e+00
-6.133922580512132683e+00 1.564059369041392422e+00
-6.113097407964229291e+00 1.585661126897627504e+00
-6.092477845112582280e+00 1.608144250758352323e+00
-6.072079126210583766e+00 1.631550182852625985e+00
-6.061833379225292084e+00 1.643775459740348222e+00
-6.051917623031130233e+00 1.655922904174913723e+00
-6.041803341034594155e+00 1.668649771289326234e+00
-6.032010924910197858e+00 1.681309166311394598e+00
-6.022037671872943143e+00 1.694561564034074763e+00
-6.012377920391106301e+00 1.707758750202836850e+00
-5.996128573387089489e+00 1.730813863571769806e+00
-5.986661571807882609e+00 1.744771210946074458e+00
-5.977058028986672156e+00 1.759352507942028687e+00
-5.961520136681288662e+00 1.783904927484309955e+00
-5.952155985057988374e+00 1.799317529547975525e+00
-5.943075516673662406e+00 1.814736467091959238e+00
-5.927908666033796514e+00 1.841611912480105584e+00
-5.913195865537951512e+00 1.869147515564445250e+00
-5.898618935943419572e+00 1.898016418105269221e+00
-5.884508325710787524e+00 1.927646242682683253e+00
-5.870592073474115935e+00 1.958699676321620231e+00
-5.857159299531085495e+00 1.990628979405219212e+00
-5.843982002332012371e+00 2.024084940044599712e+00
-5.836352075968235020e+00 2.044545395306810676e+00
-5.831310699616309989e+00 2.058547923498751153e+00
-5.821430703039633059e+00 2.087211312191456170e+00
-5.814160323000995056e+00 2.109440545056867844e+00
-5.809434531168347071e+00 2.124459016639390185e+00
-5.800206605628551948e+00 2.155218897543181633e+00
-5.793524164191693693e+00 2.178809540768308572e+00
-5.789142782958755618e+00 2.194947338314004348e+00
-5.780626304827829465e+00 2.228019712186172452e+00
-5.772449819224288348e+00 2.262194573075785087e+00
-5.764627556698564526e+00 2.297522751276338759e+00
-5.757174052012862475e+00 2.334058375435222210e+00
-5.750104099231312382e+00 2.371859139603417432e+00
-5.743432695318720249e+00 2.410986594681222783e+00
-5.737174970177568945e+00 2.451506466610229751e+00
-5.731346100700780433e+00 2.493489003881013577e+00
-5.725961206005174553e+00 2.537009357160783463e+00
-5.722211556914396091e+00 2.570816073575804772e+00
-5.718748898229886635e+00 2.605350879639664718e+00
-5.715536470173324446e+00 2.641084801230491053e+00
-5.713554596397957930e+00 2.665402280870106999e+00
-5.710822440839439906e+00 2.702656065335221847e+00
-5.709153862873110441e+00 2.728167855581963952e+00
-5.706886896996390846e+00 2.767479224429032492e+00
-5.705542437691413227e+00 2.794268143875282995e+00
-5.703776673118620799e+00 2.835364781701422920e+00
-5.702763040355592672e+00 2.863525869401214230e+00
-5.701492635233308626e+00 2.906949309659395020e+00
-5.700817054987870947e+00 2.936582597250517512e+00
-5.700060155151221331e+00 2.982107673605468801e+00
-5.699725196842023500e+00 3.013327121897398264e+00
-5.699526989077408956e+00 3.045214467327922669e+00
-5.699485978330627312e+00 3.094432742246583157e+00
-5.699906011446040921e+00 3.162470697065704162e+00
-5.700859922322921491e+00 3.233575504907633569e+00
-5.702332845795926808e+00 3.307945750696233755e+00
-5.704866732330939882e+00 3.405746612081391067e+00
-5.707412661739761361e+00 3.488277393730501164e+00
-5.710371135041066637e+00 3.574837450718317822e+00
-5.723975545171672508e+00 3.940399432641707556e+00
-5.729681293422330235e+00 4.107441332543355195e+00
-5.732342481987944716e+00 4.196010774537027643e+00
-5.734769590216202140e+00 4.288382262550189949e+00
-5.736854785379168042e+00 4.384470568799336831e+00
-5.738002471335805765e+00 4.450822102025043137e+00
-5.739264676593650805e+00 4.553947862656977819e+00
-5.739737039884134084e+00 4.625104536839208080e+00
-5.739775671229592646e+00 4.735626990853006646e+00
-5.739278801800450580e+00 4.812030073629452787e+00
-5.738296508379618466e+00 4.890662935889594110e+00
-5.736765647884338293e+00 4.971604188291065540e+00
-5.734617646401864555e+00 5.054934757182590666e+00
-5.731778091801907671e+00 5.140737848591419024e+00
-5.728166300682393519e+00 5.229098895260850810e+00
-5.723694858670525853e+00 5.320105484776410876e+00
-5.721103972364648627e+00 5.366692205773530233e+00
-5.718269133136614002e+00 5.413847266739297837e+00
-5.715162660011578133e+00 5.461835433619724789e+00
-5.711786757415476146e+00 5.510415836892065045e+00
-5.708110418153843568e+00 5.559851950782041641e+00
-5.704137085664209295e+00 5.609904596083259420e+00
-5.699832246672831282e+00 5.660835999738909052e+00
-5.695200617508715091e+00 5.712408581986143652e+00
-5.690203991543242523e+00 5.764883364848920166e+00
-5.684848391633825493e+00 5.818024271575017892e+00
-5.679091722557222610e+00 5.872091159510786085e+00
-5.672941347438879234e+00 5.926849352526964765e+00
-5.666351078644281891e+00 5.982557581423803228e+00
-5.659329653792323889e+00 6.038982461975651361e+00
-5.651826579747416091e+00 6.096381634547294759e+00
-5.643852003748728308e+00 6.154522891419420105e+00
-5.635350903991989568e+00 6.213662816800841426e+00
-5.626334873804254677e+00 6.273570257103840753e+00
-5.616744128521204971e+00 6.334500773147341945e+00
-5.606591745815317829e+00 6.396224135889426954e+00
-5.595812931816736224e+00 6.458994914490608252e+00
-5.584422289028781350e+00 6.522583667513484507e+00
-5.572349754505264485e+00 6.587244003836401518e+00
-5.559611498690188114e+00 6.652747125302085784e+00
-5.546131914479522251e+00 6.719345712454865449e+00
-5.531928786304630918e+00 6.786811458832207045e+00
-5.516920670516201497e+00 6.855396150395824506e+00
-5.501127014685812000e+00 6.924871813842274904e+00
-5.484460226296048013e+00 6.995489377708418388e+00
-5.466941468263201820e+00 7.067021036909861387e+00
-5.448476663617792148e+00 7.139716905178634221e+00
-5.429088745488615864e+00 7.213349175141186898e+00
-5.408676789375282290e+00 7.288167196413958493e+00
-5.387265555278898610e+00 7.363942984451135487e+00
-5.364746875174971841e+00 7.440925186789606016e+00
-5.341147392832206187e+00 7.518885464084712922e+00
-5.316351260823084068e+00 7.598071839272671824e+00
-5.290387061297008309e+00 7.678255440010079980e+00
-5.263130782648678618e+00 7.759683762653430072e+00
-5.234612993882594267e+00 7.842127225923320566e+00
-5.204700973843190859e+00 7.925832924496994281e+00
-5.173427315007529614e+00 8.010570398150642646e+00
-5.140649965420321266e+00 8.096586499542054227e+00
-5.106403557480737376e+00 8.183649730137686262e+00
-5.070535991233239059e+00 8.272006904818258732e+00
-5.033083923340259780e+00 8.361425344076566901e+00
-4.993884366127688601e+00 8.452152086147162180e+00
-4.952975935690670184e+00 8.543953152400710849e+00
-4.910183758932251230e+00 8.637076137972298895e+00
-4.865548273002969992e+00 8.731285681632497742e+00
-4.818881515842258878e+00 8.826830361158805260e+00
-4.770225498773523753e+00 8.923473397257962958e+00
-4.719377696027441615e+00 9.021464893781567795e+00
-4.666381287176498915e+00 9.120566683704835143e+00
-4.611017346161299990e+00 9.221031091395449408e+00
-4.553329581923629021e+00 9.322618682313180472e+00
-4.493080341823952217e+00 9.425584891030519330e+00
-4.430312882549015896e+00 9.529689258812581443e+00
-4.364767824743374547e+00 9.635191475107671266e+00
-4.296486482236250737e+00 9.741850470087083380e+00
-4.225183803444987340e+00 9.849931669831239134e+00
-4.150896902167060531e+00 9.959194043070201730e+00
-4.073309752130212402e+00 1.006991068617896445e+01
-3.992451833087175661e+00 1.018184158970808006e+01
-3.907968840599592486e+00 1.029527006896509889e+01
-3.819877334676168523e+00 1.040995859588631589e+01
-3.727774382354014371e+00 1.052620410233505055e+01
-3.631655333607774594e+00 1.064377368764747800e+01
-3.531053456453415063e+00 1.076298248219055509e+01
-3.425929536361061345e+00 1.088360534835479854e+01
-3.315729888560225991e+00 1.100598184716078443e+01
-3.200358435210742591e+00 1.112989913243747253e+01
-3.079137408053716829e+00 1.125572965067337350e+01
-2.951874829720169569e+00 1.138327914971429422e+01
-2.817705525863896554e+00 1.151296400077453619e+01
-2.676268922072462697e+00 1.164461623506748467e+01
-2.526395711425999391e+00 1.177870820940209384e+01
-2.367409882592965253e+00 1.191510241130346515e+01
-2.197600199350674188e+00 1.205432813541320058e+01
-2.015645089701763482e+00 1.219624997185916548e+01
-1.818740201821466673e+00 1.234137316474928703e+01
-1.604066511145456619e+00 1.248933015234653787e+01
-1.366235778426593050e+00 1.263997845565512179e+01
-1.098419392443499953e+00 1.279099940150685200e+01
-7.885365797894602347e-01 1.293653611860112740e+01
-4.223506728535434407e-01 1.305740766204981362e+01
0.000000000000000000e+00 1.310956090988193523e+01
4.223506728535434407e-01 1.305740766204981362e+01
7.885365797894602347e-01 1.293653611860112740e+01
1.098419392443499953e+00 1.279099940150685200e+01
1.366235778426593050e+00 1.263997845565512179e+01
1.604066511145456619e+00 1.248933015234653787e+01
1.818740201821466673e+00 1.234137316474928703e+01
2.015645089701763482e+00 1.219624997185916548e+01
2.197600199350674188e+00 1.205432813541320058e+01
2.367409882592965253e+00 1.191510241130346515e+01
2.526395711425999391e+00 1.177870820940209384e+01
2.676268922072462697e+00 1.164461623506748467e+01
2.817705525863896554e+00 1.151296400077453619e+01
2.951874829720169569e+00 1.138327914971429422e+01
3.079137408053716829e+00 1.125572965067337350e+01
3.200358435210742591e+00 1.112989913243747253e+01
3.315729888560225991e+00 1.100598184716078443e+01
3.425929536361061345e+00 1.088360534835479854e+01
3.531053456453415063e+00 1.076298248219055509e+01
3.631655333607774594e+00 1.064377368764747800e+01
3.727774382354014371e+00 1.052620410233505055e+01
3.819877334676168523e+00 1.040995859588631589e+01
3.907968840599592486e+00 1.029527006896509889e+01
3.992451833087175661e+00 1.018184158970808006e+01
4.073309752130212402e+00 1.006991068617896445e+01
4.150896902167060531e+00 9.959194043070201730e+00
4.225183803444987340e+00 9.849931669831239134e+00
4.296486482236250737e+00 9.741850470087083380e+00
4.364767824743374547e+00 9.635191475107671266e+00
4.430312882549015896e+00 9.529689258812581443e+00
4.493080341823952217e+00 9.425584891030519330e+00
4.553329581923629021e+00 9.322618682313180472e+00
4.611017346161299990e+00 9.221031091395449408e+00
4.666381287176498915e+00 9.120566683704835143e+00
4.719377696027441615e+00 9.021464893781567795e+00
4.770225498773523753e+00 8.923473397257962958e+00
4.818881515842258878e+00 8.826830361158805260e+00
4.865548273002969992e+00 8.731285681632497742e+00
4.910183758932251230e+00 8.637076137972298895e+00
4.952975935690670184e+00 8.543953152400710849e+00
4.993884366127688601e+00 8.452152086147162180e+00
5.033083923340259780e+00 8.361425344076566901e+00
5.070535991233239059e+00 8.272006904818258732e+00
5.106403557480737376e+00 8.183649730137686262e+00
5.140649965420321266e+00 8.096586499542054227e+00
5.173427315007529614e+00 8.010570398150642646e+00
5.204700973843190859e+00 7.925832924496994281e+00
5.234612993882594267e+00 7.842127225923320566e+00
5.263130782648678618e+00 7.759683762653430072e+00
5.290387061297008309e+00 7.678255440010079980e+00
5.316351260823084068e+00 7.598071839272671824e+00
5.341147392832206187e+00 7.518885464084712922e+00
5.364746875174971841e+00 7.440925186789606016e+00
5.387265555278898610e+00 7.363942984451135487e+00
5.408676789375282290e+00 7.288167196413958493e+00
5.429088745488615864e+00 7.213349175141186898e+00
5.448476663617792148e+00 7.139716905178634221e+00
5.466941468263201820e+00 7.067021036909861387e+00
5.484460226296048013e+00 6.995489377708418388e+00
5.501127014685812000e+00 6.924871813842274904e+00
5.516920670516201497e+00 6.855396150395824506e+00
5.531928786304630918e+00 6.786811458832207045e+00
5.546131914479522251e+00 6.719345712454865449e+00
5.559611498690188114e+00 6.652747125302085784e+00
5.572349754505264485e+00 6.587244003836401518e+00
5.584422289028781350e+00 6.522583667513484507e+00
5.595812931816736224e+00 6.458994914490608252e+00
5.606591745815317829e+00 6.396224135889426954e+00
5.616744128521204971e+00 6.334500773147341945e+00
5.626334873804254677e+00 6.273570257103840753e+00
5.635350903991989568e+00 6.213662816800841426e+00
5.643852003748728308e+00 6.154522891419420105e+00
5.651826579747416091e+00 6.096381634547294759e+00
5.659329653792323889e+00 6.038982461975651361e+00
5.666351078644281891e+00 5.982557581423803228e+00
5.672941347438879234e+00 5.926849352526964765e+00
5.679091722557222610e+00 5.872091159510786085e+00
5.684848391633825493e+00 5.818024271575017892e+00
5.690203991543242523e+00 5.764883364848920166e+00
5.695200617508715091e+00 5.712408581986143652e+00
5.699832246672831282e+00 5.660835999738909052e+00
5.704137085664209295e+00 5.609904596083259420e+00
5.708110418153843568e+00 5.559851950782041641e+00
5.711786757415476146e+00 5.510415836892065045e+00
5.715162660011578133e+00 5.461835433619724789e+00
5.718269133136614002e+00 5.413847266739297837e+00
5.721103972364648627e+00 5.366692205773530233e+00
5.723694858670525853e+00 5.320105484776410876e+00
5.728166300682393519e+00 5.229098895260850810e+00
5.731778091801907671e+00 5.140737848591419024e+00
5.734617646401864555e+00 5.054934757182590666e+00
5.736765647884338293e+00 4.971604188291065540e+00
5.738296508379618466e+00 4.890662935889594110e+00
5.739278801800450580e+00 4.812030073629452787e+00
5.739775671229592646e+00 4.735626990853006646e+00
5.739737039884134084e+00 4.625104536839208080e+00
5.739264676593650805e+00 4.553947862656977819e+00
5.738002471335805765e+00 4.450822102025043137e+00
5.736854785379168042e+00 4.384470568799336831e+00
5.734769590216202140e+00 4.288382262550189949e+00
5.732342481987944716e+00 4.196010774537027643e+00
5.729681293422330235e+00 4.107441332543355195e+00
5.723975545171672508e+00 3.940399432641707556e+00
5.710371135041066637e+00 3.574837450718317822e+00
5.707412661739761361e+00 3.488277393730501164e+00
5.704866732330939882e+00 3.405746612081391067e+00
5.702332845795926808e+00 3.307945750696233755e+00
5.700859922322921491e+00 3.233575504907633569e+00
5.699906011446040921e+00 3.162470697065704162e+00
5.699485978330627312e+00 3.094432742246583157e+00
5.699526989077408956e+00 3.045214467327922669e+00
5.699725196842023500e+00 3.013327121897398264e+00
5.700060155151221331e+00 2.982107673605468801e+00
5.700817054987870947e+00 2.936582597250517512e+00
5.701492635233308626e+00 2.906949309659395020e+00
5.702763040355592672e+00 2.863525869401214230e+00
5.703776673118620799e+00 2.835364781701422920e+00
5.705542437691413227e+00 2.794268143875282995e+00
5.706886896996390846e+00 2.767479224429032492e+00
5.709153862873110441e+00 2.728167855581963952e+00
5.710822440839439906e+00 2.702656065335221847e+00
5.713554596397957930e+00 2.665402280870106999e+00
5.715536470173324446e+00 2.641084801230491053e+00
5.718748898229886635e+00 2.605350879639664718e+00
5.722211556914396091e+00 2.570816073575804772e+00
5.725961206005174553e+00 2.537009357160783463e+00
5.731346100700780433e+00 2.493489003881013577e+00
5.737174970177568945e+00 2.451506466610229751e+00
5.743432695318720249e+00 2.410986594681222783e+00
5.750104099231312382e+00 2.371859139603417432e+00
5.757174052012862475e+00 2.334058375435222210e+00
5.764627556698564526e+00 2.297522751276338759e+00
5.772449819224288348e+00 2.262194573075785087e+00
5.780626304827829465e+00 2.228019712186172452e+00
5.789142782958755618e+00 2.194947338314004348e+00
5.793524164191693693e+00 2.178809540768308572e+00
5.800206605628551948e+00 2.155218897543181633e+00
5.809434531168347071e+00 2.124459016639390185e+00
5.814160323000995056e+00 2.109440545056867844e+00
5.821430703039633059e+00 2.087211312191456170e+00
5.831310699616309989e+00 2.058547923498751153e+00
5.836352075968235020e+00 2.044545395306810676e+00
5.843982002332012371e+00 2.024084940044599712e+00
5.857159299531085495e+00 1.990628979405219212e+00
5.870592073474115935e+00 1.958699676321620231e+00
5.884508325710787524e+00 1.927646242682683253e+00
5.898618935943419572e+00 1.898016418105269221e+00
5.913195865537951512e+00 1.869147515564445250e+00
5.927908666033796514e+00 1.841611912480105584e+00
5.943075516673662406e+00 1.814736467091959238e+00
5.952155985057988374e+00 1.799317529547975525e+00
5.961520136681288662e+00 1.783904927484309955e+00
5.977058028986672156e+00 1.759352507942028687e+00
5.986661571807882609e+00 1.744771210946074458e+00
5.996128573387089489e+00 1.730813863571769806e+00
6.012377920391106301e+00 1.707758750202836850e+00
6.022037671872943143e+00 1.694561564034074763e+00
6.032010924910197858e+00 1.681309166311394598e+00
6.041803341034594155e+00 1.668649771289326234e+00
6.051917623031130233e+00 1.655922904174913723e+00
6.061833379225292084e+00 1.643775459740348222e+00
6.072079126210583766e+00 1.631550182852625985e+00
6.092477845112582280e+00 1.608144250758352323e+00
6.113097407964229291e+00 1.585661126897627504e+00
6.133922580512132683e+00 1.564059369041392422e+00
6.144252615653688743e+00 1.553730206772909073e+00
6.158301851712330688e+00 1.540070344831361293e+00
6.172429650094298559e+00 1.526765476813124911e+00
6.186632383992110462e+00 1.513805254601321426e+00
6.200906592245257087e+00 1.501179699102026088e+00
6.215248970574863918e+00 1.488879182311056315e+00
6.229656363288468057e+00 1.476894410699366667e+00
6.244125755476973794e+00 1.465216409806278319e+00
6.258654265715730247e+00 1.453836509931911714e+00
6.277061140296966713e+00 1.439893598363001459e+00
6.291712505937777422e+00 1.429158003836456192e+00
6.309930905443074778e+00 1.416235931357772593e+00
6.324693043963332428e+00 1.406097730692901226e+00
6.343373244015380941e+00 1.393676017779721388e+00
6.358233053866225504e+00 1.384106361234737292e+00
6.376703936045596599e+00 1.372579365005347940e+00
6.391653877045232690e+00 1.363536559784672253e+00
6.410548420967373318e+00 1.352459593303657170e+00
6.429184030937038941e+00 1.341903437695837420e+00
6.448176491056454296e+00 1.331505735053009287e+00
6.466915045351338875e+00 1.321588682102794898e+00
6.485992551479783153e+00 1.311826204088922365e+00
6.504823091489233100e+00 1.302506970711261758e+00
6.523974344592344821e+00 1.293338821959842511e+00
6.542886953948800155e+00 1.284579272239181336e+00
6.562102061994330882e+00 1.275967452954034798e+00
6.581087783055284746e+00 1.267732282442353142e+00
6.600358104407582083e+00 1.259641459777315120e+00
6.619408863360703776e+00 1.251897917210851752e+00
6.642453002706180776e+00 1.242856831672154438e+00
6.661796395996589126e+00 1.235532169013131343e+00
6.684898795113003445e+00 1.227087319385449460e+00
6.704068129852803537e+00 1.220321142663577385e+00
6.727228132145145700e+00 1.212426366626112806e+00
6.746647323218176062e+00 1.206034083057577311e+00
6.769850064702179537e+00 1.198657439379768208e+00
6.793075399580960294e+00 1.191547271073485792e+00
6.816321558286335680e+00 1.184693721291581570e+00
6.839586900603106479e+00 1.178087321230223861e+00
6.862869906613129345e+00 1.171718972380733081e+00
6.886169168227934456e+00 1.165579929846885632e+00
6.913294319872947291e+00 1.158715131862511960e+00
6.936627224540454328e+00 1.153043161089293500e+00
6.963934739729776169e+00 1.146667006524156873e+00
6.987290560898190783e+00 1.141428522748199281e+00
7.014487152957501692e+00 1.135567747883973411e+00
7.037866616578313028e+00 1.130727067025777854e+00
7.065213183052980739e+00 1.125286978774906244e+00
7.092450330628572885e+00 1.120096453896867850e+00
7.119811678868237514e+00 1.115101355581262554e+00
7.174444169985592090e+00 1.105746569966536086e+00
7.201722635093203984e+00 1.101366713881489767e+00
7.232963045140810010e+00 1.096574895885260137e+00
7.291598762073727258e+00 1.088188147992261934e+00
7.350169030892196531e+00 1.080541712654597308e+00
7.412704585823253645e+00 1.073111123023721136e+00
7.479193083040833301e+00 1.065963736073723522e+00
7.545628058330136945e+00 1.059521646399274042e+00
7.616010958101346873e+00 1.053382933596526350e+00
7.678576978650680118e+00 1.048460263435373685e+00
7.741144591856992108e+00 1.043991748804375508e+00
7.807641446167331800e+00 1.039693562056359655e+00
7.874100926382617160e+00 1.035817323867503914e+00
7.944487647901437910e+00 1.032123840833054862e+00
8.018794624006458704e+00 1.028636873665304874e+00
8.093073842951309160e+00 1.025529097573511628e+00
8.171271891332240855e+00 1.022620649244103674e+00
8.253382818199259674e+00 1.019922089417756084e+00
8.339390100872689615e+00 1.017439361699870481e+00
8.429298070944600596e+00 1.015173424874809438e+00
8.523115730918426891e+00 1.013121461546583557e+00
8.620838356385871037e+00 1.011277714204056766e+00
8.726371071460686579e+00 1.009575392298089014e+00
8.835808121138567728e+00 1.008079851765232959e+00
8.953056675573073164e+00 1.006734480710743007e+00
9.183626954579235502e+00 1.004703705115515433e+00
9.441539867797358099e+00 1.003143445506241127e+00
9.742430895045533390e+00 1.001958053737085130e+00
1.009409983396212596e+01 1.001118300467566780e+00
1.050046138046639221e+01 1.000576199062586991e+00
1.101621882908085226e+01 1.000236752339157764e+00
1.270413476381361306e+01 9.999999999999991118e-01


